Minotaur: A SIMD-Oriented Synthesizing Superoptimizer

A superoptimizing compiler--one that performs a meaningful search of the program space as part of the optimization process--can find optimization opportunities that are missed by even the best existing optimizing compilers. We created Minotaur: a superoptimizer for LLVM that uses program synthesis to improve its code generation, focusing on integer and floating-point SIMD code. On an Intel Cascade Lake processor, Minotaur achieves an average speedup of 7.3\% on the GNU Multiple Precision library (GMP)'s benchmark suite, with a maximum speedup of 13\%. On SPEC CPU 2017, our superoptimizer produces an average speedup of 1.5\%, with a maximum speedup of 4.5\% for 638.imagick. Every optimization produced by Minotaur has been formally verified, and several optimizations that it has discovered have been implemented in LLVM as a result of our work.

==> figures/plots/gmp-amd.csv <==
name,fast,slow,speedup,
rsa(512),1.65E+04,1.63E+04,0.991950182,
"gcd(128,128)",3.17E+06,3.19E+06,1.008212255,
"divide(8192,128)",8.34E+05,8.48E+05,1.017018343,
multiply(512),9.58E+06,9.90E+06,1.033556066,
"gcd(8192,8192)",9492,9830.1,1.035619469,
"multiply(15000,10000)",2.99E+04,3.10E+04,1.036651054,
"gcd(131072,131072)",70,72.87,1.041,
"divide(16777216,262144)",6.25,6.531,1.04496,
"gcdext(8192,8192)",5337,5590.2,1.047442383,
multiply(131072),1531,1607.55,1.05,
multiply(8192),7.67E+04,8.06E+04,1.050958029,
multiply(2097152),68.8,72.345,1.051526163,
"divide(8192,64)",1.29E+06,1.35E+06,1.051634241,
"gcd(512,512)",5.35E+05,5.63E+05,1.053140774,
"gcdext(512,512)",4.31E+05,4.55E+05,1.054138651,
"divide(8192,32)",1.25E+06,1.31E+06,1.054213483,
"divide(8388608,4194304)",10.4,11.025,1.060096154,
"gcd(1048576,1048576)",4.11,4.368,1.062773723,
"gcdext(128,128)",2.09E+06,2.22E+06,1.063093525,
"multiply(128,128)",4.91E+07,5.24E+07,1.065811966,
"gcdext(131072,131072)",53.9,57.54,1.067532468,
rsa(1024),2839,3033.45,1.068492427,
"divide(131072,65536)",1479,1589.7,1.07484787,
"multiply(512,512)",5.89E+06,6.34E+06,1.075848896,
"multiply(16777216,262144)",12.1,13.02,1.076033058,
"multiply(16777216,512)",190,205.8,1.083157895,
"multiply(30000,10000)",1.28E+04,1.39E+04,1.083606557,
"multiply(20000,10000)",2.05E+04,2.22E+04,1.083870968,
multiply(128),4.63E+07,5.01E+07,1.084281081,
"gcdext(1048576,1048576)",2.74,2.9715,1.084489051,
"multiply(2097152,2097152)",47.7,51.87,1.087421384,
pi(10000),574,624.75,1.088414634,
"multiply(131072,131072)",1028,1119.3,1.08881323,
"multiply(8192,8192)",5.05E+04,5.51E+04,1.090776699,
pi(100000),25.2,27.51,1.091666667,
pi(1000000),1.34,1.47,1.097014925,
rsa(2048),383,422.1,1.102088773,
"divide(8192,4096)",1.77E+05,1.95E+05,1.10466893,
"divide(8192,8064)",1.75E+07,1.97E+07,1.1244,


==> figures/plots/gmp-intel.csv <==
name,fast,slow,speedup,
"gcdext(128,128)",1.21E+06,1.21E+06,1.00053719,
rsa(512),1.17E+04,1.18E+04,1.008823529,
"gcd(512,512)",3.29E+05,3.32E+05,1.010696896,
"gcdext(512,512)",2.54E+05,2.58E+05,1.017329657,
"divide(16777216,262144)",4.02,4.1055,1.021268657,
rsa(2048),261,266.7,1.02183908,
"divide(8388608,4194304)",6.78,6.9615,1.026769912,
rsa(1024),1904,1957.2,1.027941176,
"divide(131072,65536)",997,1027.95,1.031043129,
"divide(8192,32)",8.07E+05,8.38E+05,1.038032706,
"gcd(1048576,1048576)",2.75,2.877,1.046181818,
"divide(8192,64)",7.69E+05,8.06E+05,1.047679709,
"divide(8192,128)",5.75E+05,6.03E+05,1.050182768,
"multiply(128,128)",2.99E+07,3.15E+07,1.053156313,
"gcd(131072,131072)",48.7,51.345,1.054312115,
"gcd(8192,8192)",5362,5661.6,1.055874674,
"divide(8192,8064)",9.09E+06,9.61E+06,1.056928406,
"multiply(16777216,512)",117,124.95,1.067948718,
"gcd(128,128)",2.05E+06,2.19E+06,1.06996587,
"gcdext(8192,8192)",3118,3357.9,1.076940346,
multiply(2097152),39.7,42.945,1.081738035,
multiply(131072),896,972.3,1.08515625,
multiply(8192),4.49E+04,4.88E+04,1.08575562,
pi(100000),15.2,16.59,1.091447368,
pi(10000),333,366.45,1.10045045,
"divide(8192,4096)",1.19E+05,1.32E+05,1.10465995,
"multiply(16777216,262144)",7.25,8.0325,1.107931034,
multiply(512),5.87E+06,6.51E+06,1.108293597,
pi(1000000),0.813,0.90195,1.109409594,
multiply(128),2.74E+07,3.05E+07,1.110864017,
"gcdext(131072,131072)",34.3,38.115,1.11122449,
"multiply(2097152,2097152)",29,32.235,1.111551724,
"gcdext(1048576,1048576)",1.69,1.89,1.118343195,
"multiply(15000,10000)",1.80E+04,2.02E+04,1.124708171,
"multiply(131072,131072)",644,724.5,1.125,
"multiply(30000,10000)",8031,9038.4,1.125438924,
"multiply(20000,10000)",1.28E+04,1.45E+04,1.129446178,
"multiply(8192,8192)",3.19E+04,3.61E+04,1.130946412,
"multiply(512,512)",3.57E+06,4.04E+06,1.133623107,


==> figures/plots/loop.csv <==
depth,comptime,cuts,synthesized
0,19,4293,2
1,173,14954,99
2,342,21335,219
3,496,24334,275
4,667,26339,305
5,808,26829,322
6,897,27701,331
7,902,28104,324

==> figures/plots/spec-amd.csv <==
name,time1,time2,speedup,label,t1,t2,t3
602.gcc,351,350,1.002857143,1.002x,54,19158,70
631.deepsjeng,320,319,1.003134796,1.003x,12,8780,15
641.leela,357.5,356,1.004213483,1.004x,11,3042,17
644.nab,2094,2084,1.0047984,1.005x,0,0,0
623.xalancbmk,216,214.2,1.008403361,1.008x,35,1913,44
619.lbm,759,752,1.0093085,1.009x,0,0,0
620.omnetpp,284,281,1.010676157,1.010x,15,6039,19
600.perlbench,293,289,1.01384083,1.013x,19,22234,24
657.xz,1956,1927,1.015049299,1.015x,11,3794,16
605.mcf,572,562,1.017793594,1.018x,10,2610,14
638.imagick,3277,3201,1.023742,1.024x,0,0,0
625.x264,208,202,1.02970297,1.029x,17,36324,22


==> figures/plots/spec-intel.csv <==
name,time1,time2,speedup,label,t1,t2,t3
631.deepsjeng,468,468,1,1x,12,16013,17
641.leela,631,630,1.001587302,1.002x,4,7413,9
602.gcc,594,592,1.003378378,1.003x,68,21501,80
623.xalancbmk,327,325,1.006153846,1.006x,33,2131,39
644.nab,2640,2622,1.00686,1.007x,0,0,0
619.lbm,1217,1205,1.00995,1.010x,0,0,0
600.perlbench,461,453,1.017660044,1.017x,13,16476,18
620.omnetpp,399,392,1.017857143,1.018x,14,4062,19
657.xz,2970,2910,1.020618557,1.020x,5,3931,8
605.mcf,1021,1000,1.021,1.022x,3,3190,7
625.x264,301,292,1.030821918,1.031x,13,24031,18
638.imagick,4781,4574,1.04525579,1.045x,0,0,0

==> figures/plots/yuv-amd.csv <==
name,old,new,speedup,row
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Any ,361,365,0.989041096,1
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Any ,361,365,0.989041096,2
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Any ,361,365,0.989041096,3
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Unaligned ,361,365,0.989041096,4
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Unaligned ,361,365,0.989041096,5
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Unaligned ,361,365,0.989041096,6
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Unaligned ,361,365,0.989041096,7
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Unaligned ,361,365,0.989041096,8
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Unaligned ,361,365,0.989041096,9
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Unaligned ,361,365,0.989041096,10
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Invert ,452,457,0.989059081,11
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Invert ,452,457,0.989059081,12
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Invert ,452,457,0.989059081,13
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Invert ,452,457,0.989059081,14
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Bilinear_12 ,1096,1108,0.989169675,15
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_None ,553,559,0.989266547,16
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_None ,17709,17898,0.989440161,17
[       OK ] LibYUVConvertTest.P010ToP410_Any ,286,289,0.989619377,18
[       OK ] LibYUVConvertTest.P212ToP412_Any ,286,289,0.989619377,19
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Bilinear ,18030,18214,0.989897881,20
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Bilinear ,893,902,0.990022173,21
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Box ,893,902,0.990022173,22
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Linear ,17850,18029,0.990071551,23
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Any ,401,405,0.990123457,24
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Any ,401,405,0.990123457,25
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Any ,401,405,0.990123457,26
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Any ,401,405,0.990123457,27
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Invert ,403,407,0.99017199,28
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Invert ,403,407,0.99017199,29
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Invert ,403,407,0.99017199,30
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Invert ,403,407,0.99017199,31
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear_12 ,1223,1235,0.990283401,32
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_None ,204,206,0.990291262,33
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_None ,204,206,0.990291262,34
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_Linear ,204,206,0.990291262,35
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_Linear ,204,206,0.990291262,36
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_Bilinear ,204,206,0.990291262,37
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_Bilinear ,204,206,0.990291262,38
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_Box ,3082,3112,0.990359897,39
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Linear ,10399,10500,0.990380952,40
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Box ,10379,10479,0.990457105,41
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_None ,10407,10505,0.990671109,42
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box_16 ,4876,4920,0.991056911,43
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box_16 ,1224,1235,0.991093117,44
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Linear ,2234,2254,0.991126886,45
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Bilinear ,10398,10491,0.991135259,46
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Any ,457,461,0.99132321,47
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box_16 ,2442,2463,0.991473812,48
[       OK ] LibYUVConvertTest.RGBAToARGB_Opt ,117,118,0.991525424,49
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Bilinear ,470,474,0.991561181,50
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Unaligned ,355,358,0.991620112,51
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Unaligned ,358,361,0.991689751,52
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Unaligned ,362,365,0.991780822,53
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Unaligned ,362,365,0.991780822,54
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Unaligned ,362,365,0.991780822,55
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Any ,122,123,0.991869919,56
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Any ,122,123,0.991869919,57
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Opt ,122,123,0.991869919,58
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear_16 ,1224,1234,0.991896272,59
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box_12 ,1224,1234,0.991896272,60
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Unaligned ,247,249,0.991967871,61
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box_12 ,4882,4919,0.992478146,62
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Box ,19475,19622,0.992508409,63
[       OK ] LibYUVConvertTest.V420ToARGB_Any ,268,270,0.992592593,64
[       OK ] LibYUVConvertTest.I422ToARGB_Any ,268,270,0.992592593,65
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Invert ,134,135,0.992592593,66
[       OK ] LibYUVConvertTest.H422ToABGR_Any ,269,271,0.992619926,67
[       OK ] LibYUVConvertTest.U422ToARGB_Any ,269,271,0.992619926,68
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Linear_12 ,1762,1775,0.992676056,69
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Box_12 ,428,431,0.993039443,70
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Box_16 ,428,431,0.993039443,71
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Linear ,439,442,0.99321267,72
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Any ,455,458,0.993449782,73
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Any ,154,155,0.993548387,74
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Box ,470,473,0.993657505,75
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Bilinear ,475,478,0.993723849,76
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Box ,1622,1632,0.993872549,77
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Box ,4236,4262,0.993899578,78
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear_12 ,2446,2461,0.993904917,79
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear_16 ,4509,4536,0.994047619,80
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None_16 ,862,867,0.994232987,81
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Unaligned ,358,360,0.994444444,82
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,83
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Unaligned ,358,360,0.994444444,84
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,85
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Unaligned ,358,360,0.994444444,86
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,87
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,88
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Unaligned ,358,360,0.994444444,89
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,90
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Unaligned ,358,360,0.994444444,91
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Unaligned ,358,360,0.994444444,92
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_None ,896,901,0.99445061,93
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Any ,362,364,0.994505495,94
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Bilinear ,1423,1430,0.995104895,95
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear_16 ,1703,1711,0.995324372,96
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear_16 ,862,866,0.995381062,97
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box_16 ,862,866,0.995381062,98
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear_12 ,863,867,0.99538639,99
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None_16 ,864,868,0.995391705,100
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear_16 ,2176,2186,0.995425435,101
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear_12 ,1090,1095,0.99543379,102
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear_16 ,1090,1095,0.99543379,103
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Opt ,236,237,0.995780591,104
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Unaligned ,237,238,0.995798319,105
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Bilinear_12 ,1910,1918,0.995828989,106
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear_16 ,2884,2896,0.995856354,107
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear_12 ,2178,2187,0.995884774,108
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear_12 ,1704,1711,0.995908825,109
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box_12 ,2445,2455,0.99592668,110
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_None ,499,501,0.996007984,111
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_Linear ,499,501,0.996007984,112
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_Bilinear ,499,501,0.996007984,113
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear_16 ,2246,2255,0.996008869,114
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Box_12 ,4103,4119,0.996115562,115
[       OK ] LibYUVConvertTest.I420ToARGB_Any ,267,268,0.996268657,116
[       OK ] LibYUVConvertTest.I420ToABGR_Any ,268,269,0.996282528,117
[       OK ] LibYUVConvertTest.U420ToABGR_Any ,268,269,0.996282528,118
[       OK ] LibYUVConvertTest.I420ToRGBA_Any ,268,269,0.996282528,119
[       OK ] LibYUVConvertTest.U422ToABGR_Any ,269,270,0.996296296,120
[       OK ] LibYUVConvertTest.I422ToABGR_Any ,270,271,0.996309963,121
[       OK ] LibYUVConvertTest.J422ToARGB_Any ,270,271,0.996309963,122
[       OK ] LibYUVConvertTest.J422ToABGR_Any ,270,271,0.996309963,123
[       OK ] LibYUVConvertTest.H422ToARGB_Any ,270,271,0.996309963,124
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear_12 ,2248,2256,0.996453901,125
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box_12 ,863,866,0.996535797,126
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None_12 ,863,866,0.996535797,127
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None_12 ,865,868,0.996543779,128
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear_12 ,4521,4536,0.996693122,129
[       OK ] LibYUVScaleTest.UVScaleDownBy4_Box ,921,924,0.996753247,130
[       OK ] LibYUVConvertTest.TestMJPGToNV21_444 ,20517,20582,0.996841901,131
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear_16 ,3293,3303,0.996972449,132
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box_16 ,3293,3303,0.996972449,133
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Linear ,1003,1006,0.997017893,134
[       OK ] LibYUVConvertTest.H420ToAR30_Any ,342,343,0.997084548,135
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Invert ,346,347,0.997118156,136
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Invert ,346,347,0.997118156,137
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Invert ,346,347,0.997118156,138
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Invert ,346,347,0.997118156,139
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Any ,348,349,0.99713467,140
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Opt ,348,349,0.99713467,141
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Opt ,348,349,0.99713467,142
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Any ,348,349,0.99713467,143
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Any ,348,349,0.99713467,144
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Any ,348,349,0.99713467,145
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Opt ,348,349,0.99713467,146
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Any ,348,349,0.99713467,147
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Opt ,348,349,0.99713467,148
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box_16 ,2175,2181,0.997248968,149
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box_16 ,1090,1093,0.997255261,150
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box_12 ,1091,1094,0.99725777,151
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_None ,404,405,0.997530864,152
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_None ,411,412,0.997572816,153
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear_12 ,3294,3302,0.997577226,154
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1x1_Linear ,418,419,0.997613365,155
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom320x240_None ,428,429,0.997668998,156
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_None_16 ,894,896,0.997767857,157
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box_12 ,3295,3302,0.997880073,158
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Box_12 ,8406,8423,0.997981717,159
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear_16 ,2007,2011,0.99801094,160
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear_12 ,1004,1006,0.998011928,161
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear_12 ,2010,2014,0.998013903,162
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Linear_12 ,1527,1530,0.998039216,163
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_None_12 ,1087,1089,0.998163453,164
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box_12 ,2178,2182,0.998166819,165
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_None ,1090,1092,0.998168498,166
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear_12 ,2891,2896,0.998273481,167
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_None ,1215,1217,0.998356615,168
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear_12 ,616,617,0.998379254,169
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear_16 ,616,617,0.998379254,170
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box_12 ,616,617,0.998379254,171
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box_16 ,616,617,0.998379254,172
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear_16 ,1448,1450,0.99862069,173
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear_12 ,1449,1451,0.99862164,174
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_Bilinear ,3176,3180,0.998742138,175
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Linear ,870,871,0.998851894,176
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear_12 ,1899,1901,0.998947922,177
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box_12 ,1899,1901,0.998947922,178
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box_16 ,1899,1901,0.998947922,179
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1920x1080_Bilinear ,950,951,0.998948475,180
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear_16 ,1000,1001,0.999000999,181
[       OK ] LibYUVConvertTest.TestMJPGToARGB ,18211,18229,0.999012562,182
[       OK ] LibYUVConvertTest.TestMJPGToNV12_444 ,20578,20598,0.999029032,183
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear_16 ,1652,1653,0.999395039,184
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box_16 ,1652,1653,0.999395039,185
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear_16 ,1900,1901,0.999473961,186
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_None ,1942,1943,0.999485332,187
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Linear ,2878,2879,0.999652657,188
[       OK ] LibYUVConvertTest.I010ToI010_Any ,123,123,1,189
[       OK ] LibYUVConvertTest.I212ToI012_Opt ,132,132,1,190
[       OK ] LibYUVConvertTest.J420ToARGB_Any ,269,269,1,191
[       OK ] LibYUVConvertTest.F420ToABGR_Any ,269,269,1,192
[       OK ] LibYUVConvertTest.H420ToABGR_Any ,268,268,1,193
[       OK ] LibYUVConvertTest.U420ToARGB_Any ,269,269,1,194
[       OK ] LibYUVConvertTest.V420ToABGR_Any ,269,269,1,195
[       OK ] LibYUVConvertTest.I420ToBGRA_Any ,268,268,1,196
[       OK ] LibYUVConvertTest.V422ToARGB_Any ,270,270,1,197
[       OK ] LibYUVConvertTest.V422ToABGR_Any ,270,270,1,198
[       OK ] LibYUVConvertTest.I422ToRGBA_Any ,269,269,1,199
[       OK ] LibYUVConvertTest.H420ToAB30_Any ,342,342,1,200
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Invert ,243,243,1,201
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Any ,305,305,1,202
[       OK ] LibYUVConvertTest.I400ToI420_Unaligned ,54,54,1,203
[       OK ] LibYUVConvertTest.AB30ToABGR_Invert ,154,154,1,204
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Opt ,155,155,1,205
[       OK ] LibYUVConvertTest.BGRAToARGB_Any ,117,117,1,206
[       OK ] LibYUVConvertTest.RAWToRGB24_Any ,135,135,1,207
[       OK ] LibYUVConvertTest.RGBAToARGB_Any ,117,117,1,208
[       OK ] LibYUVConvertTest.AR64ToAB64_Unaligned ,233,233,1,209
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Any ,124,124,1,210
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Opt ,123,123,1,211
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Invert ,344,344,1,212
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Opt ,343,343,1,213
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Invert ,344,344,1,214
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Opt ,343,343,1,215
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Invert ,344,344,1,216
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Opt ,343,343,1,217
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Invert ,344,344,1,218
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Opt ,343,343,1,219
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Invert ,344,344,1,220
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Opt ,343,343,1,221
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Invert ,344,344,1,222
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Opt ,343,343,1,223
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Invert ,344,344,1,224
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Opt ,343,343,1,225
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Invert ,344,344,1,226
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Opt ,343,343,1,227
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Opt ,344,344,1,228
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Opt ,344,344,1,229
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Invert ,346,346,1,230
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Opt ,344,344,1,231
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Invert ,346,346,1,232
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Opt ,344,344,1,233
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Opt ,344,344,1,234
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Opt ,344,344,1,235
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Invert ,346,346,1,236
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Opt ,344,344,1,237
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Invert ,346,346,1,238
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Opt ,344,344,1,239
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Invert ,351,351,1,240
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Any ,349,349,1,241
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Invert ,351,351,1,242
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Invert ,351,351,1,243
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Opt ,348,348,1,244
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Invert ,351,351,1,245
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Opt ,348,348,1,246
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Invert ,351,351,1,247
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Invert ,351,351,1,248
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Any ,293,293,1,249
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Opt ,292,292,1,250
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Opt ,292,292,1,251
[       OK ] LibYUVConvertTest.I410ToAB30_Unaligned ,275,275,1,252
[       OK ] LibYUVConvertTest.H410ToAB30_Unaligned ,275,275,1,253
[       OK ] LibYUVConvertTest.U410ToAB30_Unaligned ,275,275,1,254
[       OK ] LibYUVRotateTest.I420Rotate180_Opt ,53,53,1,255
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Linear ,219,219,1,256
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1x1_None ,419,419,1,257
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_Linear ,399,399,1,258
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_Bilinear ,399,399,1,259
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1x1_Bilinear ,419,419,1,260
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_None ,399,399,1,261
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_None ,406,406,1,262
[       OK ] LibYUVScaleTest.ARGBTest4x ,413,413,1,263
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Linear ,2096,2096,1,264
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_None ,525,525,1,265
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_Linear ,403,403,1,266
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None ,135,135,1,267
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None_16 ,437,437,1,268
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_None_12 ,896,896,1,269
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None_16 ,452,452,1,270
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear_12 ,1654,1654,1,271
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear_16 ,859,859,1,272
[       OK ] LibYUVScaleTest.PlaneTest4x ,1052,1052,1,273
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Box ,1375,1374,1.000727802,274
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Bilinear ,1374,1373,1.000728332,275
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box ,2589,2587,1.000773096,276
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box ,905,904,1.001106195,277
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear ,904,903,1.00110742,278
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear ,2589,2586,1.001160093,279
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear_12 ,860,859,1.001164144,280
[       OK ] LibYUVConvertTest.TestMJPGToNV21_420 ,16936,16915,1.001241502,281
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear ,800,799,1.001251564,282
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box ,3845,3840,1.001302083,283
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_None ,702,701,1.001426534,284
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box ,1297,1295,1.001544402,285
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_None ,645,644,1.001552795,286
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear ,3845,3839,1.001562907,287
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Linear ,2546,2542,1.001573564,288
[       OK ] LibYUVScaleTest.RGBTest4x ,1895,1892,1.001585624,289
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear ,2446,2442,1.001638002,290
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Unaligned ,561,560,1.001785714,291
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Invert ,557,556,1.001798561,292
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear ,1522,1519,1.001974984,293
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box ,1522,1519,1.001974984,294
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_None ,507,506,1.001976285,295
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Linear_12 ,3963,3955,1.002022756,296
[       OK ] LibYUVConvertTest.I444ToI420_Any ,487,486,1.002057613,297
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Linear ,465,464,1.002155172,298
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None_12 ,452,451,1.002217295,299
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None_12 ,437,436,1.002293578,300
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_None ,418,417,1.002398082,301
[       OK ] LibYUVConvertTest.TestMJPGToI420_NV21 ,33916,33832,1.002482856,302
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_None ,401,400,1.0025,303
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_None ,399,398,1.002512563,304
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box ,1930,1925,1.002597403,305
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Any ,374,373,1.002680965,306
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear ,1716,1711,1.002922268,307
[       OK ] LibYUVConvertTest.I420ToAB30_Any ,343,342,1.002923977,308
[       OK ] LibYUVScaleTest.YUVToRGBScaleUp ,1370,1366,1.002928258,309
[       OK ] LibYUVConvertTest.I420ToAR30_Any ,342,341,1.002932551,310
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box_12 ,1654,1649,1.003032141,311
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear ,1298,1294,1.00309119,312
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear ,1929,1923,1.003120125,313
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_None ,639,637,1.003139717,314
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_Bilinear ,318,317,1.003154574,315
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Box ,596,594,1.003367003,316
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Any ,293,292,1.003424658,317
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box ,1717,1711,1.003506721,318
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_Bilinear ,1142,1138,1.003514938,319
[       OK ] LibYUVConvertTest.H410ToAR30_Unaligned ,275,274,1.003649635,320
[       OK ] LibYUVConvertTest.U410ToAR30_Unaligned ,275,274,1.003649635,321
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Bilinear ,1635,1629,1.003683241,322
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Box ,1901,1894,1.003695882,323
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Linear ,1353,1348,1.003709199,324
[       OK ] LibYUVConvertTest.H420ToARGB_Any ,269,268,1.003731343,325
[       OK ] LibYUVConvertTest.I422ToBGRA_Any ,269,268,1.003731343,326
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Unaligned ,269,268,1.003731343,327
[       OK ] LibYUVConvertTest.J420ToABGR_Any ,268,267,1.003745318,328
[       OK ] LibYUVConvertTest.F420ToARGB_Any ,268,267,1.003745318,329
[       OK ] LibYUVConvertTest.I410ToAR30_Opt ,268,267,1.003745318,330
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Bilinear ,801,798,1.003759398,331
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear_12 ,531,529,1.003780718,332
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear ,775,772,1.00388601,333
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Premult ,511,509,1.003929273,334
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Linear_12 ,505,503,1.003976143,335
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear ,1227,1222,1.004091653,336
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1920x1080_None ,969,965,1.004145078,337
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear_16 ,960,956,1.0041841,338
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box_16 ,960,956,1.0041841,339
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Bilinear ,1895,1887,1.004239534,340
[       OK ] LibYUVConvertTest.TestMJPGToI420_NV12 ,34025,33881,1.00425017,341
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Linear ,1406,1400,1.004285714,342
[       OK ] LibYUVConvertTest.AB64ToAR64_Unaligned ,232,231,1.004329004,343
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Any ,696,693,1.004329004,344
[       OK ] LibYUVConvertTest.I212ToI412_Invert ,228,227,1.004405286,345
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Invert ,671,668,1.004491018,346
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Invert ,670,667,1.004497751,347
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Opt ,670,667,1.004497751,348
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Opt ,669,666,1.004504505,349
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom569x480_None ,443,441,1.004535147,350
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_None_12 ,1980,1971,1.00456621,351
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_None_16 ,1978,1969,1.004570848,352
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear_12 ,436,434,1.004608295,353
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear_16 ,436,434,1.004608295,354
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box_16 ,436,434,1.004608295,355
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None_12 ,436,434,1.004608295,356
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None_16 ,436,434,1.004608295,357
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear ,863,859,1.004656577,358
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box ,863,859,1.004656577,359
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Invert ,429,427,1.004683841,360
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Bilinear ,2569,2557,1.004693,361
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_None_12 ,421,419,1.00477327,362
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Any ,412,410,1.004878049,363
[       OK ] LibYUVConvertTest.UYVYToARGB_Invert ,204,203,1.004926108,364
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box ,803,799,1.005006258,365
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_None ,601,598,1.005016722,366
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Bilinear ,599,596,1.005033557,367
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Premult ,394,392,1.005102041,368
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Premult ,394,392,1.005102041,369
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Premult ,394,392,1.005102041,370
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Premult ,394,392,1.005102041,371
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Premult ,394,392,1.005102041,372
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Premult ,394,392,1.005102041,373
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Premult ,394,392,1.005102041,374
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Premult ,394,392,1.005102041,375
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Premult ,394,392,1.005102041,376
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Premult ,394,392,1.005102041,377
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Premult ,394,392,1.005102041,378
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Unaligned ,390,388,1.005154639,379
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box ,775,771,1.005188067,380
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Opt ,385,383,1.005221932,381
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box_12 ,960,955,1.005235602,382
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_None ,189,188,1.005319149,383
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Bilinear ,749,745,1.005369128,384
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_None ,561,558,1.005376344,385
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Opt ,555,552,1.005434783,386
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Box ,2572,2558,1.005473026,387
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Any ,364,362,1.005524862,388
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Linear_12 ,1089,1083,1.005540166,389
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Bilinear ,1438,1430,1.005594406,390
[       OK ] LibYUVConvertTest.ABGRToAR64_Invert ,175,174,1.005747126,391
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Any ,347,345,1.005797101,392
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Any ,347,345,1.005797101,393
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Linear ,519,516,1.005813953,394
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Invert ,342,340,1.005882353,395
[       OK ] LibYUVConvertTest.JNV12ToRAW_Invert ,342,340,1.005882353,396
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Bilinear_12 ,504,501,1.005988024,397
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Any ,500,497,1.006036217,398
[       OK ] LibYUVConvertTest.I420ToARGB1555_Invert ,493,490,1.006122449,399
[       OK ] LibYUVConvertTest.I420ToARGB1555_Opt ,493,490,1.006122449,400
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Opt ,490,487,1.006160164,401
[       OK ] LibYUVConvertTest.I012ToI412_Opt ,321,319,1.006269592,402
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear_12 ,961,955,1.006282723,403
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Unaligned ,477,474,1.006329114,404
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Unaligned ,477,474,1.006329114,405
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Unaligned ,477,474,1.006329114,406
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Linear ,1253,1245,1.006425703,407
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Any ,469,466,1.006437768,408
[       OK ] LibYUVConvertTest.I420ToRGB565_Invert ,461,458,1.006550218,409
[       OK ] LibYUVConvertTest.J420ToRGB565_Invert ,460,457,1.006564551,410
[       OK ] LibYUVConvertTest.H420ToRGB565_Opt ,460,457,1.006564551,411
[       OK ] LibYUVConvertTest.AB30ToARGB_Invert ,153,152,1.006578947,412
[       OK ] LibYUVConvertTest.TestMJPGToNV21_400 ,10519,10450,1.006602871,413
[       OK ] LibYUVConvertTest.P016ToP416_Opt ,302,300,1.006666667,414
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Box ,749,744,1.00672043,415
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Linear ,599,595,1.006722689,416
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Invert ,445,442,1.00678733,417
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Invert ,445,442,1.00678733,418
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Linear ,589,585,1.006837607,419
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Invert ,735,730,1.006849315,420
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Opt ,734,729,1.006858711,421
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_None ,586,582,1.006872852,422
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_None ,1460,1450,1.006896552,423
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear_12 ,437,434,1.006912442,424
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box_12 ,437,434,1.006912442,425
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Any ,288,286,1.006993007,426
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Any ,288,286,1.006993007,427
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Any ,288,286,1.006993007,428
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Any ,288,286,1.006993007,429
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Any ,288,286,1.006993007,430
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Any ,288,286,1.006993007,431
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Invert ,429,426,1.007042254,432
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Any ,572,568,1.007042254,433
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Linear ,1282,1273,1.007069914,434
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Invert ,427,424,1.007075472,435
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Opt ,427,424,1.007075472,436
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Opt ,426,423,1.007092199,437
[       OK ] LibYUVConvertTest.U010ToABGR_Any ,280,278,1.007194245,438
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Invert ,279,277,1.007220217,439
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Any ,416,413,1.007263923,440
[       OK ] LibYUVConvertTest.I420ToARGB4444_Any ,414,411,1.00729927,441
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Any ,551,547,1.007312614,442
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Bilinear ,688,683,1.007320644,443
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Box ,688,683,1.007320644,444
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Unaligned ,275,273,1.007326007,445
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Unaligned ,275,273,1.007326007,446
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Unaligned ,275,273,1.007326007,447
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Unaligned ,275,273,1.007326007,448
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Unaligned ,275,273,1.007326007,449
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Unaligned ,275,273,1.007326007,450
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Unaligned ,275,273,1.007326007,451
[       OK ] LibYUVConvertTest.I410ToAR30_Invert ,271,269,1.007434944,452
[       OK ] LibYUVConvertTest.I410ToAB30_Invert ,271,269,1.007434944,453
[       OK ] LibYUVConvertTest.H410ToAR30_Invert ,271,269,1.007434944,454
[       OK ] LibYUVConvertTest.H410ToAB30_Invert ,271,269,1.007434944,455
[       OK ] LibYUVConvertTest.U410ToAR30_Invert ,271,269,1.007434944,456
[       OK ] LibYUVConvertTest.U410ToAB30_Invert ,271,269,1.007434944,457
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Invert ,271,269,1.007434944,458
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Invert ,271,269,1.007434944,459
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Invert ,271,269,1.007434944,460
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Invert ,271,269,1.007434944,461
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Invert ,271,269,1.007434944,462
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Invert ,271,269,1.007434944,463
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Invert ,271,269,1.007434944,464
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Invert ,271,269,1.007434944,465
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Invert ,271,269,1.007434944,466
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Unaligned ,406,403,1.007444169,467
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Unaligned ,406,403,1.007444169,468
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Unaligned ,406,403,1.007444169,469
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Unaligned ,406,403,1.007444169,470
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear ,404,401,1.007481297,471
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Opt ,269,267,1.007490637,472
[       OK ] LibYUVConvertTest.H410ToAR30_Opt ,269,267,1.007490637,473
[       OK ] LibYUVConvertTest.U410ToAR30_Opt ,268,266,1.007518797,474
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear_16 ,531,527,1.007590133,475
[       OK ] LibYUVConvertTest.TestMJPGToI420 ,16984,16856,1.007593735,476
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Premult ,394,391,1.007672634,477
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Premult ,394,391,1.007672634,478
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Premult ,394,391,1.007672634,479
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Premult ,394,391,1.007672634,480
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Premult ,394,391,1.007672634,481
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Premult ,394,391,1.007672634,482
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Opt ,525,521,1.007677543,483
[       OK ] LibYUVConvertTest.TestMJPGToNV12_420 ,17049,16918,1.007743232,484
[       OK ] LibYUVConvertTest.I420ToARGB4444_Unaligned ,390,387,1.007751938,485
[       OK ] LibYUVConvertTest.I420ToARGB4444_Invert ,389,386,1.007772021,486
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Linear ,778,772,1.007772021,487
[       OK ] LibYUVRotateTest.ARGBRotate90_Opt ,1295,1285,1.007782101,488
[       OK ] LibYUVConvertTest.I420ToARGB4444_Opt ,388,385,1.007792208,489
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Bilinear ,1034,1026,1.007797271,490
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Invert ,384,381,1.007874016,491
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Opt ,383,380,1.007894737,492
[       OK ] LibYUVScaleTest.PlaneTestRotate_Bilinear ,510,506,1.007905138,493
[       OK ] LibYUVScaleTest.PlaneTestRotate_Box ,510,506,1.007905138,494
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Linear ,637,632,1.007911392,495
[       OK ] LibYUVConvertTest.H422ToARGB_Unaligned ,254,252,1.007936508,496
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Any ,762,756,1.007936508,497
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Any ,380,377,1.00795756,498
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Any ,380,377,1.00795756,499
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Any ,380,377,1.00795756,500
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Any ,380,377,1.00795756,501
[       OK ] LibYUVConvertTest.I420ToARGB_Unaligned ,253,251,1.007968127,502
[       OK ] LibYUVConvertTest.I420ToABGR_Unaligned ,253,251,1.007968127,503
[       OK ] LibYUVConvertTest.J420ToARGB_Unaligned ,253,251,1.007968127,504
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_None_12 ,505,501,1.007984032,505
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_Linear ,882,875,1.008,506
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Opt ,377,374,1.00802139,507
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear_16 ,874,867,1.008073818,508
[       OK ] LibYUVConvertTest.I420ToARGB1555_Unaligned ,496,492,1.008130081,509
[       OK ] LibYUVConvertTest.I210ToI410_Opt ,247,245,1.008163265,510
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Invert ,247,245,1.008163265,511
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Unaligned ,493,489,1.008179959,512
[       OK ] LibYUVConvertTest.I420ToRGB24_Any ,369,366,1.008196721,513
[       OK ] LibYUVConvertTest.H420ToRGB24_Any ,369,366,1.008196721,514
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Invert ,491,487,1.008213552,515
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_None ,1711,1697,1.008249853,516
[       OK ] LibYUVConvertTest.JNV21ToABGR_Invert ,244,242,1.008264463,517
[       OK ] LibYUVConvertTest.I420ToRGB565_Any ,487,483,1.008281573,518
[       OK ] LibYUVConvertTest.J420ToRGB565_Any ,487,483,1.008281573,519
[       OK ] LibYUVConvertTest.H420ToRGB565_Any ,487,483,1.008281573,520
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Premult ,486,482,1.008298755,521
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Premult ,486,482,1.008298755,522
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Premult ,486,482,1.008298755,523
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Premult ,486,482,1.008298755,524
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Premult ,486,482,1.008298755,525
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Premult ,486,482,1.008298755,526
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Premult ,486,482,1.008298755,527
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Premult ,486,482,1.008298755,528
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Premult ,486,482,1.008298755,529
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Premult ,486,482,1.008298755,530
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Unaligned ,121,120,1.008333333,531
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Unaligned ,121,120,1.008333333,532
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Any ,484,480,1.008333333,533
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Any ,484,480,1.008333333,534
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Any ,484,480,1.008333333,535
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Any ,484,480,1.008333333,536
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Premult ,484,480,1.008333333,537
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Premult ,484,480,1.008333333,538
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Premult ,484,480,1.008333333,539
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Premult ,483,479,1.008350731,540
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Premult ,483,479,1.008350731,541
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Premult ,483,479,1.008350731,542
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Premult ,483,479,1.008350731,543
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Premult ,483,479,1.008350731,544
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Premult ,483,479,1.008350731,545
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Premult ,483,479,1.008350731,546
[       OK ] LibYUVConvertTest.JNV21ToRAW_Any ,361,358,1.008379888,547
[       OK ] LibYUVConvertTest.NV21ToRAW_Any ,360,357,1.008403361,548
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Invert ,360,357,1.008403361,549
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Invert ,360,357,1.008403361,550
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Invert ,360,357,1.008403361,551
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Invert ,360,357,1.008403361,552
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Invert ,360,357,1.008403361,553
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Invert ,360,357,1.008403361,554
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Invert ,360,357,1.008403361,555
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Invert ,360,357,1.008403361,556
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Invert ,360,357,1.008403361,557
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Invert ,360,357,1.008403361,558
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Any ,479,475,1.008421053,559
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Unaligned ,478,474,1.008438819,560
[       OK ] LibYUVConvertTest.I010ToAR30_Any ,358,355,1.008450704,561
[       OK ] LibYUVConvertTest.I012ToAR30_Any ,358,355,1.008450704,562
[       OK ] LibYUVConvertTest.H010ToAR30_Any ,357,354,1.008474576,563
[       OK ] LibYUVConvertTest.I210ToAB30_Any ,357,354,1.008474576,564
[       OK ] LibYUVConvertTest.H210ToAR30_Any ,357,354,1.008474576,565
[       OK ] LibYUVConvertTest.H210ToAB30_Any ,357,354,1.008474576,566
[       OK ] LibYUVConvertTest.U210ToAB30_Any ,357,354,1.008474576,567
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1920x1080_None ,473,469,1.008528785,568
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Unaligned ,352,349,1.008595989,569
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Unaligned ,352,349,1.008595989,570
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Unaligned ,352,349,1.008595989,571
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Any ,469,465,1.008602151,572
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Any ,469,465,1.008602151,573
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Any ,469,465,1.008602151,574
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Any ,698,692,1.00867052,575
[       OK ] LibYUVConvertTest.I422ToRGB565_Unaligned ,464,460,1.008695652,576
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Any ,348,345,1.008695652,577
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Any ,348,345,1.008695652,578
[       OK ] LibYUVConvertTest.I420ToRGB565_Unaligned ,463,459,1.008714597,579
[       OK ] LibYUVConvertTest.J420ToRGB565_Unaligned ,463,459,1.008714597,580
[       OK ] LibYUVConvertTest.H420ToRGB565_Unaligned ,463,459,1.008714597,581
[       OK ] LibYUVConvertTest.I422ToRGB565_Invert ,463,459,1.008714597,582
[       OK ] LibYUVConvertTest.I422ToRGB565_Opt ,462,458,1.008733624,583
[       OK ] LibYUVConvertTest.I420ToRGB24_Unaligned ,346,343,1.008746356,584
[       OK ] LibYUVConvertTest.J420ToRAW_Unaligned ,346,343,1.008746356,585
[       OK ] LibYUVConvertTest.J420ToRGB24_Unaligned ,346,343,1.008746356,586
[       OK ] LibYUVConvertTest.H420ToRGB24_Unaligned ,346,343,1.008746356,587
[       OK ] LibYUVConvertTest.I420ToRGB565_Opt ,461,457,1.008752735,588
[       OK ] LibYUVConvertTest.J420ToRGB565_Opt ,461,457,1.008752735,589
[       OK ] LibYUVConvertTest.H420ToRGB565_Invert ,461,457,1.008752735,590
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_None ,461,457,1.008752735,591
[       OK ] LibYUVConvertTest.H420ToRGB24_Invert ,345,342,1.00877193,592
[       OK ] LibYUVConvertTest.I210ToI410_Invert ,229,227,1.008810573,593
[       OK ] LibYUVConvertTest.H010ToAR30_Unaligned ,343,340,1.008823529,594
[       OK ] LibYUVConvertTest.H010ToAB30_Unaligned ,343,340,1.008823529,595
[       OK ] LibYUVConvertTest.U010ToAR30_Unaligned ,343,340,1.008823529,596
[       OK ] LibYUVConvertTest.U010ToAB30_Unaligned ,343,340,1.008823529,597
[       OK ] LibYUVConvertTest.U210ToAB30_Unaligned ,343,340,1.008823529,598
[       OK ] LibYUVConvertTest.NV12ToRGB565_Invert ,457,453,1.008830022,599
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Linear ,685,679,1.008836524,600
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Unaligned ,456,452,1.008849558,601
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Invert ,456,452,1.008849558,602
[       OK ] LibYUVConvertTest.H210ToAR30_Invert ,342,339,1.008849558,603
[       OK ] LibYUVConvertTest.U210ToAB30_Invert ,342,339,1.008849558,604
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear ,456,452,1.008849558,605
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box ,456,452,1.008849558,606
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Invert ,341,338,1.00887574,607
[       OK ] LibYUVConvertTest.I010ToAB30_Invert ,341,338,1.00887574,608
[       OK ] LibYUVConvertTest.H010ToAB30_Invert ,341,338,1.00887574,609
[       OK ] LibYUVConvertTest.U010ToAB30_Invert ,341,338,1.00887574,610
[       OK ] LibYUVConvertTest.JNV21ToRAW_Unaligned ,340,337,1.008902077,611
[       OK ] LibYUVConvertTest.NV12ToRGB24_Unaligned ,340,337,1.008902077,612
[       OK ] LibYUVConvertTest.NV12ToRAW_Unaligned ,340,337,1.008902077,613
[       OK ] LibYUVConvertTest.NV12ToRAW_Invert ,340,337,1.008902077,614
[       OK ] LibYUVConvertTest.NV21ToRAW_Unaligned ,340,337,1.008902077,615
[       OK ] LibYUVConvertTest.AB64ToAR64_Invert ,226,224,1.008928571,616
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Unaligned ,557,552,1.009057971,617
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_None_12 ,2559,2536,1.009069401,618
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Invert ,445,441,1.009070295,619
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Invert ,445,441,1.009070295,620
[       OK ] LibYUVConvertTest.H420ToAR30_Unaligned ,326,323,1.009287926,621
[       OK ] LibYUVConvertTest.I420ToAB30_Unaligned ,326,323,1.009287926,622
[       OK ] LibYUVConvertTest.H420ToAB30_Unaligned ,326,323,1.009287926,623
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Linear ,326,323,1.009287926,624
[       OK ] LibYUVConvertTest.I420ToAR30_Opt ,323,320,1.009375,625
[       OK ] LibYUVConvertTest.I420ToAB30_Opt ,322,319,1.009404389,626
[       OK ] LibYUVConvertTest.I212ToP212_Opt ,107,106,1.009433962,627
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Invert ,428,424,1.009433962,628
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Opt ,427,423,1.009456265,629
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Opt ,426,422,1.009478673,630
[       OK ] LibYUVConvertTest.UYVYToNV12_Any ,106,105,1.00952381,631
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear ,739,732,1.009562842,632
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Invert ,526,521,1.009596929,633
[       OK ] LibYUVConvertTest.UYVYToARGB_Any ,210,208,1.009615385,634
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Unaligned ,420,416,1.009615385,635
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Unaligned ,420,416,1.009615385,636
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Unaligned ,420,416,1.009615385,637
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Unaligned ,420,416,1.009615385,638
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_Bilinear ,419,415,1.009638554,639
[       OK ] LibYUVConvertTest.I420ToARGB1555_Any ,521,516,1.009689922,640
[       OK ] LibYUVConvertTest.P010ToARGB_Unaligned ,208,206,1.009708738,641
[       OK ] LibYUVConvertTest.P012ToARGB_Unaligned ,208,206,1.009708738,642
[       OK ] LibYUVConvertTest.P016ToARGB_Unaligned ,208,206,1.009708738,643
[       OK ] LibYUVConvertTest.I410ToAB30_Any ,309,306,1.009803922,644
[       OK ] LibYUVConvertTest.H410ToAR30_Any ,309,306,1.009803922,645
[       OK ] LibYUVConvertTest.H410ToAB30_Any ,309,306,1.009803922,646
[       OK ] LibYUVConvertTest.U410ToAR30_Any ,309,306,1.009803922,647
[       OK ] LibYUVConvertTest.U410ToAB30_Any ,309,306,1.009803922,648
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom569x480_Bilinear ,614,608,1.009868421,649
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_Bilinear ,408,404,1.00990099,650
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Unaligned ,402,398,1.010050251,651
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Unaligned ,402,398,1.010050251,652
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Unaligned ,402,398,1.010050251,653
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Unaligned ,402,398,1.010050251,654
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Unaligned ,401,397,1.010075567,655
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Unaligned ,401,397,1.010075567,656
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_None_16 ,993,983,1.01017294,657
[       OK ] LibYUVConvertTest.UYVYToARGB_Unaligned ,198,196,1.010204082,658
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Premult ,395,391,1.010230179,659
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Premult ,395,391,1.010230179,660
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Premult ,395,391,1.010230179,661
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Premult ,395,391,1.010230179,662
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Premult ,395,391,1.010230179,663
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Premult ,395,391,1.010230179,664
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Premult ,395,391,1.010230179,665
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Any ,296,293,1.010238908,666
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Any ,295,292,1.010273973,667
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Opt ,295,292,1.010273973,668
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Opt ,295,292,1.010273973,669
[       OK ] LibYUVRotateTest.I444Rotate270_Opt ,294,291,1.010309278,670
[       OK ] LibYUVConvertTest.I422ToRGB565_Any ,489,484,1.010330579,671
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Premult ,391,387,1.010335917,672
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_Bilinear ,782,774,1.010335917,673
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Premult ,390,386,1.010362694,674
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Premult ,390,386,1.010362694,675
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear_12 ,1072,1061,1.010367578,676
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear_16 ,1072,1061,1.010367578,677
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear_12 ,874,865,1.010404624,678
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Premult ,484,479,1.010438413,679
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Premult ,484,479,1.010438413,680
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Premult ,484,479,1.010438413,681
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Premult ,484,479,1.010438413,682
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Premult ,484,479,1.010438413,683
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Premult ,484,479,1.010438413,684
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Premult ,484,479,1.010438413,685
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Premult ,484,479,1.010438413,686
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Premult ,484,479,1.010438413,687
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Premult ,484,479,1.010438413,688
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Premult ,484,479,1.010438413,689
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Premult ,484,479,1.010438413,690
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Premult ,484,479,1.010438413,691
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Invert ,387,383,1.010443864,692
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Premult ,386,382,1.010471204,693
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Any ,386,382,1.010471204,694
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Any ,288,285,1.010526316,695
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Any ,288,285,1.010526316,696
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Any ,288,285,1.010526316,697
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Any ,288,285,1.010526316,698
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Any ,381,377,1.01061008,699
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Any ,381,377,1.01061008,700
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Any ,381,377,1.01061008,701
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Any ,381,377,1.01061008,702
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Any ,381,377,1.01061008,703
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Any ,381,377,1.01061008,704
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Unaligned ,380,376,1.010638298,705
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Invert ,378,374,1.010695187,706
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear ,3779,3739,1.010698048,707
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Unaligned ,755,747,1.010709505,708
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Any ,377,373,1.010723861,709
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Any ,377,373,1.010723861,710
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Any ,377,373,1.010723861,711
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Any ,377,373,1.010723861,712
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Any ,377,373,1.010723861,713
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Any ,377,373,1.010723861,714
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Any ,377,373,1.010723861,715
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Any ,377,373,1.010723861,716
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Any ,377,373,1.010723861,717
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Any ,377,373,1.010723861,718
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Any ,377,373,1.010723861,719
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Any ,377,373,1.010723861,720
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_None ,471,466,1.010729614,721
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Bilinear ,471,466,1.010729614,722
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Bilinear ,467,462,1.010822511,723
[       OK ] LibYUVConvertTest.I010ToARGB_Any ,280,277,1.010830325,724
[       OK ] LibYUVConvertTest.I010ToABGR_Any ,280,277,1.010830325,725
[       OK ] LibYUVConvertTest.H010ToARGB_Any ,280,277,1.010830325,726
[       OK ] LibYUVConvertTest.H010ToABGR_Any ,280,277,1.010830325,727
[       OK ] LibYUVConvertTest.U010ToARGB_Any ,280,277,1.010830325,728
[       OK ] LibYUVConvertTest.I210ToARGB_Any ,280,277,1.010830325,729
[       OK ] LibYUVConvertTest.I210ToABGR_Any ,280,277,1.010830325,730
[       OK ] LibYUVConvertTest.H210ToARGB_Any ,280,277,1.010830325,731
[       OK ] LibYUVConvertTest.H210ToABGR_Any ,280,277,1.010830325,732
[       OK ] LibYUVConvertTest.U210ToARGB_Any ,280,277,1.010830325,733
[       OK ] LibYUVConvertTest.U210ToABGR_Any ,280,277,1.010830325,734
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_None ,651,644,1.010869565,735
[       OK ] LibYUVConvertTest.I420ToRAW_Any ,371,367,1.010899183,736
[       OK ] LibYUVConvertTest.J420ToRAW_Any ,370,366,1.010928962,737
[       OK ] LibYUVConvertTest.J420ToRGB24_Any ,370,366,1.010928962,738
[       OK ] LibYUVConvertTest.H420ToRAW_Any ,370,366,1.010928962,739
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Unaligned ,275,272,1.011029412,740
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Unaligned ,275,272,1.011029412,741
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Unaligned ,275,272,1.011029412,742
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Unaligned ,275,272,1.011029412,743
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Unaligned ,275,272,1.011029412,744
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Unaligned ,275,272,1.011029412,745
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Unaligned ,275,272,1.011029412,746
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Unaligned ,275,272,1.011029412,747
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Unaligned ,275,272,1.011029412,748
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Unaligned ,275,272,1.011029412,749
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Unaligned ,275,272,1.011029412,750
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Unaligned ,275,272,1.011029412,751
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Unaligned ,275,272,1.011029412,752
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Unaligned ,275,272,1.011029412,753
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Unaligned ,275,272,1.011029412,754
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Unaligned ,275,272,1.011029412,755
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Unaligned ,275,272,1.011029412,756
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom569x480_Linear ,549,543,1.011049724,757
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Opt ,457,452,1.011061947,758
[       OK ] LibYUVConvertTest.NV12ToRGB565_Unaligned ,457,452,1.011061947,759
[       OK ] LibYUVConvertTest.NV12ToRGB565_Opt ,455,450,1.011111111,760
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Unaligned ,455,450,1.011111111,761
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Unaligned ,455,450,1.011111111,762
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Unaligned ,455,450,1.011111111,763
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Unaligned ,455,450,1.011111111,764
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Invert ,272,269,1.011152416,765
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Invert ,272,269,1.011152416,766
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Invert ,272,269,1.011152416,767
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Any ,362,358,1.011173184,768
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Premult ,362,358,1.011173184,769
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Premult ,362,358,1.011173184,770
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Premult ,362,358,1.011173184,771
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Premult ,362,358,1.011173184,772
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Premult ,362,358,1.011173184,773
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Premult ,362,358,1.011173184,774
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Premult ,362,358,1.011173184,775
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Premult ,362,358,1.011173184,776
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Any ,452,447,1.011185682,777
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Invert ,271,268,1.01119403,778
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Invert ,271,268,1.01119403,779
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Invert ,271,268,1.01119403,780
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Invert ,271,268,1.01119403,781
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Invert ,271,268,1.01119403,782
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Invert ,271,268,1.01119403,783
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Invert ,271,268,1.01119403,784
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Invert ,271,268,1.01119403,785
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Invert ,271,268,1.01119403,786
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_None_12 ,993,982,1.011201629,787
[       OK ] LibYUVConvertTest.JNV12ToRAW_Any ,361,357,1.011204482,788
[       OK ] LibYUVConvertTest.NV12ToRGB24_Any ,361,357,1.011204482,789
[       OK ] LibYUVConvertTest.NV12ToRAW_Any ,360,356,1.011235955,790
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Opt ,360,356,1.011235955,791
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Opt ,360,356,1.011235955,792
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Opt ,360,356,1.011235955,793
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Opt ,360,356,1.011235955,794
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Opt ,360,356,1.011235955,795
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Opt ,360,356,1.011235955,796
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Opt ,360,356,1.011235955,797
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Opt ,360,356,1.011235955,798
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Opt ,360,356,1.011235955,799
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Invert ,270,267,1.011235955,800
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Opt ,270,267,1.011235955,801
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Opt ,270,267,1.011235955,802
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Opt ,270,267,1.011235955,803
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Opt ,270,267,1.011235955,804
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Opt ,270,267,1.011235955,805
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Opt ,270,267,1.011235955,806
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Opt ,270,267,1.011235955,807
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Opt ,270,267,1.011235955,808
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Opt ,270,267,1.011235955,809
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Opt ,270,267,1.011235955,810
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Opt ,270,267,1.011235955,811
[       OK ] LibYUVConvertTest.I410ToAB30_Opt ,269,266,1.011278195,812
[       OK ] LibYUVConvertTest.H410ToAB30_Opt ,269,266,1.011278195,813
[       OK ] LibYUVConvertTest.U410ToAB30_Opt ,269,266,1.011278195,814
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Opt ,269,266,1.011278195,815
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Opt ,269,266,1.011278195,816
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Opt ,269,266,1.011278195,817
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Opt ,269,266,1.011278195,818
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Opt ,269,266,1.011278195,819
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Opt ,269,266,1.011278195,820
[       OK ] LibYUVConvertTest.I010ToAB30_Any ,358,354,1.011299435,821
[       OK ] LibYUVConvertTest.H010ToAB30_Any ,358,354,1.011299435,822
[       OK ] LibYUVConvertTest.U010ToAR30_Any ,358,354,1.011299435,823
[       OK ] LibYUVConvertTest.U010ToAB30_Any ,358,354,1.011299435,824
[       OK ] LibYUVConvertTest.I210ToAR30_Any ,358,354,1.011299435,825
[       OK ] LibYUVConvertTest.U210ToAR30_Any ,358,354,1.011299435,826
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Invert ,357,353,1.011331445,827
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Opt ,357,353,1.011331445,828
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Invert ,357,353,1.011331445,829
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Opt ,357,353,1.011331445,830
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Invert ,357,353,1.011331445,831
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Opt ,357,353,1.011331445,832
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Invert ,357,353,1.011331445,833
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Opt ,357,353,1.011331445,834
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Invert ,357,353,1.011331445,835
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Opt ,357,353,1.011331445,836
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Invert ,357,353,1.011331445,837
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Opt ,357,353,1.011331445,838
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Invert ,357,353,1.011331445,839
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Opt ,357,353,1.011331445,840
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Invert ,357,353,1.011331445,841
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Opt ,357,353,1.011331445,842
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Invert ,357,353,1.011331445,843
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Opt ,357,353,1.011331445,844
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Invert ,357,353,1.011331445,845
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Opt ,357,353,1.011331445,846
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Invert ,357,353,1.011331445,847
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Opt ,357,353,1.011331445,848
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Invert ,357,353,1.011331445,849
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Opt ,357,353,1.011331445,850
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Opt ,445,440,1.011363636,851
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Opt ,445,440,1.011363636,852
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Opt ,445,440,1.011363636,853
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Opt ,445,440,1.011363636,854
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Any ,444,439,1.011389522,855
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Opt ,355,351,1.011396011,856
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Invert ,355,351,1.011396011,857
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Invert ,355,351,1.011396011,858
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Opt ,355,351,1.011396011,859
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Opt ,355,351,1.011396011,860
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Opt ,355,351,1.011396011,861
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Invert ,355,351,1.011396011,862
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Opt ,355,351,1.011396011,863
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Opt ,355,351,1.011396011,864
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Invert ,355,351,1.011396011,865
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Opt ,355,351,1.011396011,866
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Invert ,355,351,1.011396011,867
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Opt ,355,351,1.011396011,868
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Opt ,355,351,1.011396011,869
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Opt ,355,351,1.011396011,870
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Opt ,355,351,1.011396011,871
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Unaligned ,443,438,1.011415525,872
[       OK ] LibYUVConvertTest.I210ToARGB_Invert ,265,262,1.011450382,873
[       OK ] LibYUVConvertTest.I210ToABGR_Invert ,265,262,1.011450382,874
[       OK ] LibYUVConvertTest.H210ToARGB_Invert ,265,262,1.011450382,875
[       OK ] LibYUVConvertTest.H210ToABGR_Invert ,265,262,1.011450382,876
[       OK ] LibYUVConvertTest.U210ToARGB_Invert ,265,262,1.011450382,877
[       OK ] LibYUVConvertTest.U210ToABGR_Invert ,265,262,1.011450382,878
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Unaligned ,352,348,1.011494253,879
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Unaligned ,352,348,1.011494253,880
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Unaligned ,352,348,1.011494253,881
[       OK ] LibYUVConvertTest.H210ToARGB_Opt ,264,261,1.011494253,882
[       OK ] LibYUVConvertTest.ARGBToAB64_Invert ,175,173,1.011560694,883
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear_12 ,262,259,1.011583012,884
[       OK ] LibYUVConvertTest.ARGBToAR64_Any ,174,172,1.011627907,885
[       OK ] LibYUVConvertTest.ABGRToAB64_Opt ,174,172,1.011627907,886
[       OK ] LibYUVScaleTest.ARGBTest3x ,522,516,1.011627907,887
[       OK ] LibYUVConvertTest.H420ToRAW_Unaligned ,347,343,1.011661808,888
[       OK ] LibYUVConvertTest.I420ToRAW_Invert ,346,342,1.011695906,889
[       OK ] LibYUVConvertTest.I420ToRGB24_Invert ,346,342,1.011695906,890
[       OK ] LibYUVConvertTest.J420ToRAW_Invert ,346,342,1.011695906,891
[       OK ] LibYUVConvertTest.J420ToRGB24_Invert ,346,342,1.011695906,892
[       OK ] LibYUVConvertTest.H420ToRAW_Invert ,346,342,1.011695906,893
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Unaligned ,346,342,1.011695906,894
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Unaligned ,346,342,1.011695906,895
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Unaligned ,346,342,1.011695906,896
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Unaligned ,346,342,1.011695906,897
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Unaligned ,346,342,1.011695906,898
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Unaligned ,346,342,1.011695906,899
[       OK ] LibYUVConvertTest.I420ToRAW_Opt ,345,341,1.011730205,900
[       OK ] LibYUVConvertTest.I420ToRGB24_Opt ,345,341,1.011730205,901
[       OK ] LibYUVConvertTest.J420ToRAW_Opt ,345,341,1.011730205,902
[       OK ] LibYUVConvertTest.J420ToRGB24_Opt ,345,341,1.011730205,903
[       OK ] LibYUVConvertTest.H420ToRAW_Opt ,345,341,1.011730205,904
[       OK ] LibYUVConvertTest.H420ToRGB24_Opt ,345,341,1.011730205,905
[       OK ] LibYUVConvertTest.I010ToAR30_Unaligned ,344,340,1.011764706,906
[       OK ] LibYUVConvertTest.I010ToAB30_Unaligned ,344,340,1.011764706,907
[       OK ] LibYUVConvertTest.I210ToAR30_Unaligned ,344,340,1.011764706,908
[       OK ] LibYUVConvertTest.I210ToAB30_Unaligned ,344,340,1.011764706,909
[       OK ] LibYUVConvertTest.H210ToAR30_Unaligned ,344,340,1.011764706,910
[       OK ] LibYUVConvertTest.H210ToAB30_Unaligned ,344,340,1.011764706,911
[       OK ] LibYUVConvertTest.U210ToAR30_Unaligned ,344,340,1.011764706,912
[       OK ] LibYUVConvertTest.I012ToAR30_Unaligned ,344,340,1.011764706,913
[       OK ] LibYUVConvertTest.I210ToAR30_Invert ,343,339,1.01179941,914
[       OK ] LibYUVConvertTest.I210ToAB30_Invert ,343,339,1.01179941,915
[       OK ] LibYUVConvertTest.H210ToAB30_Invert ,343,339,1.01179941,916
[       OK ] LibYUVConvertTest.U210ToAR30_Invert ,343,339,1.01179941,917
[       OK ] LibYUVConvertTest.V444ToARGB_Opt ,257,254,1.011811024,918
[       OK ] LibYUVConvertTest.AB64ToARGB_Unaligned ,171,169,1.01183432,919
[       OK ] LibYUVConvertTest.AR64ToABGR_Unaligned ,171,169,1.01183432,920
[       OK ] LibYUVConvertTest.I010ToAR30_Invert ,342,338,1.01183432,921
[       OK ] LibYUVConvertTest.I010ToAR30_Opt ,342,338,1.01183432,922
[       OK ] LibYUVConvertTest.I010ToAB30_Opt ,342,338,1.01183432,923
[       OK ] LibYUVConvertTest.H010ToAR30_Invert ,342,338,1.01183432,924
[       OK ] LibYUVConvertTest.H010ToAR30_Opt ,342,338,1.01183432,925
[       OK ] LibYUVConvertTest.H010ToAB30_Opt ,342,338,1.01183432,926
[       OK ] LibYUVConvertTest.U010ToAR30_Invert ,342,338,1.01183432,927
[       OK ] LibYUVConvertTest.U010ToAR30_Opt ,342,338,1.01183432,928
[       OK ] LibYUVConvertTest.U010ToAB30_Opt ,342,338,1.01183432,929
[       OK ] LibYUVConvertTest.I210ToAR30_Opt ,342,338,1.01183432,930
[       OK ] LibYUVConvertTest.I210ToAB30_Opt ,342,338,1.01183432,931
[       OK ] LibYUVConvertTest.H210ToAR30_Opt ,342,338,1.01183432,932
[       OK ] LibYUVConvertTest.H210ToAB30_Opt ,342,338,1.01183432,933
[       OK ] LibYUVConvertTest.U210ToAR30_Opt ,342,338,1.01183432,934
[       OK ] LibYUVConvertTest.U210ToAB30_Opt ,342,338,1.01183432,935
[       OK ] LibYUVConvertTest.I012ToAR30_Invert ,342,338,1.01183432,936
[       OK ] LibYUVConvertTest.I012ToAR30_Opt ,342,338,1.01183432,937
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_Linear ,597,590,1.011864407,938
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Unaligned ,341,337,1.011869436,939
[       OK ] LibYUVConvertTest.JNV21ToRAW_Invert ,341,337,1.011869436,940
[       OK ] LibYUVConvertTest.NV12ToRGB24_Invert ,341,337,1.011869436,941
[       OK ] LibYUVConvertTest.NV21ToRGB24_Invert ,341,337,1.011869436,942
[       OK ] LibYUVConvertTest.NV21ToRAW_Invert ,341,337,1.011869436,943
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Linear ,852,842,1.011876485,944
[       OK ] LibYUVConvertTest.I422ToABGR_Unaligned ,255,252,1.011904762,945
[       OK ] LibYUVConvertTest.J422ToARGB_Unaligned ,255,252,1.011904762,946
[       OK ] LibYUVConvertTest.J422ToABGR_Unaligned ,255,252,1.011904762,947
[       OK ] LibYUVConvertTest.H422ToABGR_Unaligned ,255,252,1.011904762,948
[       OK ] LibYUVConvertTest.U422ToARGB_Unaligned ,255,252,1.011904762,949
[       OK ] LibYUVConvertTest.V422ToARGB_Unaligned ,255,252,1.011904762,950
[       OK ] LibYUVConvertTest.V422ToABGR_Unaligned ,255,252,1.011904762,951
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Opt ,340,336,1.011904762,952
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Unaligned ,340,336,1.011904762,953
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Opt ,340,336,1.011904762,954
[       OK ] LibYUVConvertTest.JNV12ToRAW_Unaligned ,340,336,1.011904762,955
[       OK ] LibYUVConvertTest.JNV21ToRAW_Opt ,340,336,1.011904762,956
[       OK ] LibYUVConvertTest.NV21ToRGB24_Unaligned ,340,336,1.011904762,957
[       OK ] LibYUVConvertTest.RGBAToJ400_Any ,85,84,1.011904762,958
[       OK ] LibYUVConvertTest.J420ToABGR_Unaligned ,254,251,1.011952191,959
[       OK ] LibYUVConvertTest.F420ToARGB_Unaligned ,254,251,1.011952191,960
[       OK ] LibYUVConvertTest.F420ToABGR_Unaligned ,254,251,1.011952191,961
[       OK ] LibYUVConvertTest.H420ToARGB_Unaligned ,254,251,1.011952191,962
[       OK ] LibYUVConvertTest.H420ToABGR_Unaligned ,254,251,1.011952191,963
[       OK ] LibYUVConvertTest.U420ToARGB_Unaligned ,254,251,1.011952191,964
[       OK ] LibYUVConvertTest.U420ToABGR_Unaligned ,254,251,1.011952191,965
[       OK ] LibYUVConvertTest.V420ToARGB_Unaligned ,254,251,1.011952191,966
[       OK ] LibYUVConvertTest.V420ToABGR_Unaligned ,254,251,1.011952191,967
[       OK ] LibYUVConvertTest.I422ToARGB_Invert ,254,251,1.011952191,968
[       OK ] LibYUVConvertTest.J422ToARGB_Invert ,254,251,1.011952191,969
[       OK ] LibYUVConvertTest.H422ToABGR_Invert ,254,251,1.011952191,970
[       OK ] LibYUVConvertTest.V422ToARGB_Invert ,254,251,1.011952191,971
[       OK ] LibYUVConvertTest.V422ToABGR_Invert ,254,251,1.011952191,972
[       OK ] LibYUVConvertTest.ABGRToAB64_Unaligned ,169,167,1.011976048,973
[       OK ] LibYUVConvertTest.AR64ToARGB_Unaligned ,169,167,1.011976048,974
[       OK ] LibYUVConvertTest.AB64ToABGR_Unaligned ,169,167,1.011976048,975
[       OK ] LibYUVConvertTest.I420ToBGRA_Unaligned ,253,250,1.012,976
[       OK ] LibYUVConvertTest.I420ToRGBA_Unaligned ,253,250,1.012,977
[       OK ] LibYUVConvertTest.I422ToARGB_Opt ,253,250,1.012,978
[       OK ] LibYUVConvertTest.U422ToABGR_Opt ,253,250,1.012,979
[       OK ] LibYUVConvertTest.V422ToABGR_Opt ,253,250,1.012,980
[       OK ] LibYUVConvertTest.I010ToI410_Unaligned ,336,332,1.012048193,981
[       OK ] LibYUVConvertTest.H422ToARGB_Opt ,252,249,1.012048193,982
[       OK ] LibYUVConvertTest.U422ToARGB_Opt ,252,249,1.012048193,983
[       OK ] LibYUVConvertTest.I422ToRGBA_Opt ,252,249,1.012048193,984
[       OK ] LibYUVConvertTest.I420ToBGRA_Invert ,251,248,1.012096774,985
[       OK ] LibYUVConvertTest.I420ToRGBA_Invert ,251,248,1.012096774,986
[       OK ] LibYUVConvertTest.I010ToI410_Opt ,337.05,333,1.012162162,987
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None ,449.4,444,1.012162162,988
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_Bilinear ,1660,1640,1.012195122,989
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Box ,1572,1553,1.012234385,990
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Invert ,248,245,1.012244898,991
[       OK ] LibYUVConvertTest.AYUVToNV21_Invert ,413,408,1.012254902,992
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_Bilinear ,2902.2,2867,1.012277642,993
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Unaligned ,246,243,1.012345679,994
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Unaligned ,246,243,1.012345679,995
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Unaligned ,246,243,1.012345679,996
[       OK ] LibYUVConvertTest.I420ToAR30_Unaligned ,327,323,1.012383901,997
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Box_12 ,3350,3309,1.01239045,998
[       OK ] LibYUVConvertTest.JNV21ToABGR_Unaligned ,245,242,1.012396694,999
[       OK ] LibYUVConvertTest.JNV12ToARGB_Opt ,244,241,1.012448133,1000
[       OK ] LibYUVConvertTest.JNV21ToARGB_Opt ,244,241,1.012448133,1001
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box ,406,401,1.012468828,1002
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Any ,255.15,252,1.0125,1003
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Opt ,255.15,252,1.0125,1004
[       OK ] LibYUVConvertTest.NV21ToABGR_Opt ,243,240,1.0125,1005
[       OK ] LibYUVConvertTest.ARGBToRGB565_Invert ,243,240,1.0125,1006
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Premult ,485,479,1.012526096,1007
[       OK ] LibYUVConvertTest.H420ToAR30_Opt ,322,318,1.012578616,1008
[       OK ] LibYUVConvertTest.TestMJPGToNV12_400 ,10568,10436,1.012648524,1009
[       OK ] LibYUVConvertTest.NV12ToRGB565_Any ,480,474,1.012658228,1010
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Box ,1038,1025,1.012682927,1011
[       OK ] LibYUVConvertTest.NV16ToNV24_Invert ,159,157,1.012738854,1012
[       OK ] LibYUVConvertTest.I412ToI012_Any ,634,626,1.012779553,1013
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Linear ,472,466,1.012875536,1014
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Box ,472,466,1.012875536,1015
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Unaligned ,393,388,1.012886598,1016
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_None ,470,464,1.012931034,1017
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Premult ,391,386,1.012953368,1018
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Premult ,391,386,1.012953368,1019
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Premult ,391,386,1.012953368,1020
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Premult ,391,386,1.012953368,1021
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Premult ,391,386,1.012953368,1022
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Premult ,391,386,1.012953368,1023
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Premult ,391,386,1.012953368,1024
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Premult ,391,386,1.012953368,1025
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Premult ,391,386,1.012953368,1026
[       OK ] LibYUVConvertTest.AR30ToARGB_Invert ,156,154,1.012987013,1027
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Unaligned ,467,461,1.013015184,1028
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Premult ,387,382,1.013089005,1029
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Premult ,387,382,1.013089005,1030
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Premult ,387,382,1.013089005,1031
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Premult ,387,382,1.013089005,1032
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Premult ,387,382,1.013089005,1033
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Premult ,387,382,1.013089005,1034
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Premult ,386,381,1.01312336,1035
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Premult ,386,381,1.01312336,1036
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Premult ,386,381,1.01312336,1037
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Premult ,386,381,1.01312336,1038
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Premult ,386,381,1.01312336,1039
[       OK ] LibYUVConvertTest.I410ToAR30_Any ,308,304,1.013157895,1040
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Any ,462,456,1.013157895,1041
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Any ,461,455,1.013186813,1042
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Any ,433.65,428,1.013200935,1043
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Any ,433.65,428,1.013200935,1044
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Any ,433.65,428,1.013200935,1045
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Any ,433.65,428,1.013200935,1046
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Opt ,456,450,1.013333333,1047
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear ,1896,1871,1.013361839,1048
[       OK ] LibYUVConvertTest.AR64ToAB64_Invert ,227,224,1.013392857,1049
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear_12 ,1056,1042,1.013435701,1050
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear_16 ,1056,1042,1.013435701,1051
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box_16 ,1056,1042,1.013435701,1052
[       OK ] LibYUVConvertTest.I410ToARGB_Invert ,226,223,1.013452915,1053
[       OK ] LibYUVConvertTest.I410ToABGR_Invert ,226,223,1.013452915,1054
[       OK ] LibYUVConvertTest.H410ToARGB_Invert ,226,223,1.013452915,1055
[       OK ] LibYUVConvertTest.H410ToABGR_Invert ,226,223,1.013452915,1056
[       OK ] LibYUVConvertTest.U410ToARGB_Invert ,226,223,1.013452915,1057
[       OK ] LibYUVConvertTest.U410ToABGR_Invert ,226,223,1.013452915,1058
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_Bilinear ,452,446,1.013452915,1059
[       OK ] LibYUVConvertTest.I010ToI410_Invert ,301,297,1.013468013,1060
[       OK ] LibYUVConvertTest.P216ToP416_Any ,301,297,1.013468013,1061
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Any ,376,371,1.013477089,1062
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Any ,376,371,1.013477089,1063
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Any ,376,371,1.013477089,1064
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Any ,376,371,1.013477089,1065
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Any ,376,371,1.013477089,1066
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Any ,376,371,1.013477089,1067
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Any ,376,371,1.013477089,1068
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Any ,376,371,1.013477089,1069
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Any ,376,371,1.013477089,1070
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Any ,376,371,1.013477089,1071
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Any ,376,371,1.013477089,1072
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Any ,376,371,1.013477089,1073
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Unaligned ,447,441,1.013605442,1074
[       OK ] LibYUVScaleTest.UVScaleTo320x240_Linear ,234.15,231,1.013636364,1075
[       OK ] LibYUVScaleTest.UVScaleTo320x240_Bilinear ,234.15,231,1.013636364,1076
[       OK ] LibYUVRotateTest.I444Rotate90_Opt ,296,292,1.01369863,1077
[       OK ] LibYUVRotateTest.I422Rotate90_Opt ,664,655,1.013740458,1078
[       OK ] LibYUVRotateTest.I422Rotate270_Opt ,664,655,1.013740458,1079
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Premult ,585,577,1.013864818,1080
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Unaligned ,365,360,1.013888889,1081
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Premult ,584,576,1.013888889,1082
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_Bilinear ,511,504,1.013888889,1083
[       OK ] LibYUVScaleTest.UVScaleTo1920x1080_Linear ,4100.25,4044,1.013909496,1084
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Premult ,363,358,1.01396648,1085
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Premult ,363,358,1.01396648,1086
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Premult ,363,358,1.01396648,1087
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Premult ,363,358,1.01396648,1088
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Any ,362,357,1.014005602,1089
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Invert ,362,357,1.014005602,1090
[       OK ] LibYUVConvertTest.NV21ToRGB24_Any ,361,356,1.014044944,1091
[       OK ] LibYUVConvertTest.P210ToP410_Any ,288,284,1.014084507,1092
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Opt ,360,355,1.014084507,1093
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Any ,504,497,1.014084507,1094
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Any ,288,284,1.014084507,1095
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Any ,288,284,1.014084507,1096
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Any ,288,284,1.014084507,1097
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Any ,288,284,1.014084507,1098
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Any ,288,284,1.014084507,1099
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Any ,288,284,1.014084507,1100
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Any ,288,284,1.014084507,1101
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Any ,288,284,1.014084507,1102
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Any ,288,284,1.014084507,1103
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Any ,288,284,1.014084507,1104
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Any ,288,284,1.014084507,1105
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Any ,288,284,1.014084507,1106
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Any ,288,284,1.014084507,1107
[       OK ] LibYUVScaleTest.UVScaleTo569x480_Linear ,802.2,791,1.014159292,1108
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Box ,2220,2189,1.014161718,1109
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear_12 ,214,211,1.014218009,1110
[       OK ] LibYUVConvertTest.P012ToP412_Any ,285,281,1.014234875,1111
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Invert ,356,351,1.014245014,1112
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Opt ,356,351,1.014245014,1113
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Invert ,356,351,1.014245014,1114
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Invert ,356,351,1.014245014,1115
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Invert ,356,351,1.014245014,1116
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Invert ,356,351,1.014245014,1117
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Invert ,356,351,1.014245014,1118
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Invert ,356,351,1.014245014,1119
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_Bilinear ,640,631,1.014263074,1120
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Any ,283,279,1.014336918,1121
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_Bilinear ,956.55,943,1.014369035,1122
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box_12 ,1056,1041,1.014409222,1123
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Any ,281,277,1.014440433,1124
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Any ,281,277,1.014440433,1125
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Any ,281,277,1.014440433,1126
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Any ,281,277,1.014440433,1127
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Any ,281,277,1.014440433,1128
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Any ,281,277,1.014440433,1129
[       OK ] LibYUVConvertTest.I012ToARGB_Any ,280,276,1.014492754,1130
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Unaligned ,348,343,1.014577259,1131
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Unaligned ,348,343,1.014577259,1132
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Unaligned ,348,343,1.014577259,1133
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Unaligned ,348,343,1.014577259,1134
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Unaligned ,348,343,1.014577259,1135
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Unaligned ,348,343,1.014577259,1136
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Unaligned ,348,343,1.014577259,1137
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Unaligned ,348,343,1.014577259,1138
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None ,872.55,860,1.014593023,1139
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear ,872.55,860,1.014593023,1140
[       OK ] LibYUVConvertTest.I420ToRAW_Unaligned ,347,342,1.014619883,1141
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Unaligned ,347,342,1.014619883,1142
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Unaligned ,347,342,1.014619883,1143
[       OK ] LibYUVConvertTest.P212ToARGB_Invert ,208,205,1.014634146,1144
[       OK ] LibYUVConvertTest.P010ToARGB_Invert ,207,204,1.014705882,1145
[       OK ] LibYUVConvertTest.P012ToARGB_Invert ,207,204,1.014705882,1146
[       OK ] LibYUVConvertTest.P016ToARGB_Invert ,207,204,1.014705882,1147
[       OK ] LibYUVConvertTest.AYUVToNV12_Invert ,413,407,1.014742015,1148
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Any ,275,271,1.014760148,1149
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Invert ,275,271,1.014760148,1150
[       OK ] LibYUVConvertTest.I410ToAR30_Unaligned ,275,271,1.014760148,1151
[       OK ] LibYUVConvertTest.AYUVToNV21_Unaligned ,411,405,1.014814815,1152
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Linear ,685,675,1.014814815,1153
[       OK ] LibYUVConvertTest.YUY2ToARGB_Invert ,205,202,1.014851485,1154
[       OK ] LibYUVConvertTest.JNV12ToRAW_Opt ,341,336,1.014880952,1155
[       OK ] LibYUVConvertTest.NV12ToRGB24_Opt ,341,336,1.014880952,1156
[       OK ] LibYUVConvertTest.NV21ToRGB24_Opt ,341,336,1.014880952,1157
[       OK ] LibYUVConvertTest.NV12ToRAW_Opt ,341,336,1.014880952,1158
[       OK ] LibYUVConvertTest.NV21ToRAW_Opt ,341,336,1.014880952,1159
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Linear_12 ,1499,1477,1.014895058,1160
[       OK ] LibYUVConvertTest.I410ToI444_Invert ,136,134,1.014925373,1161
[       OK ] LibYUVConvertTest.I412ToI444_Invert ,136,134,1.014925373,1162
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Any ,68,67,1.014925373,1163
[       OK ] LibYUVScaleTest.UVScaleFrom569x480_Linear ,1823.85,1797,1.014941569,1164
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Invert ,271,267,1.014981273,1165
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Invert ,271,267,1.014981273,1166
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Opt ,271,267,1.014981273,1167
[       OK ] LibYUVConvertTest.I210ToI010_Unaligned ,152.25,150,1.015,1168
[       OK ] LibYUVConvertTest.I420ToARGBFilter_Any ,406,400,1.015,1169
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Opt ,270,266,1.015037594,1170
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Opt ,270,266,1.015037594,1171
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Opt ,270,266,1.015037594,1172
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Opt ,270,266,1.015037594,1173
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Opt ,270,266,1.015037594,1174
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Opt ,270,266,1.015037594,1175
[       OK ] LibYUVConvertTest.H010ToH010_Unaligned ,134,132,1.015151515,1176
[       OK ] LibYUVScaleTest.NV12ScaleTo320x240_Linear ,134,132,1.015151515,1177
[       OK ] LibYUVScaleTest.NV12ScaleTo320x240_Bilinear ,134,132,1.015151515,1178
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Invert ,267,263,1.015209125,1179
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Invert ,267,263,1.015209125,1180
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Invert ,267,263,1.015209125,1181
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Invert ,267,263,1.015209125,1182
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Invert ,267,263,1.015209125,1183
[       OK ] LibYUVConvertTest.I010ToARGB_Unaligned ,267,263,1.015209125,1184
[       OK ] LibYUVConvertTest.I010ToABGR_Unaligned ,267,263,1.015209125,1185
[       OK ] LibYUVConvertTest.U010ToABGR_Unaligned ,267,263,1.015209125,1186
[       OK ] LibYUVConvertTest.I210ToARGB_Unaligned ,267,263,1.015209125,1187
[       OK ] LibYUVConvertTest.I210ToABGR_Unaligned ,267,263,1.015209125,1188
[       OK ] LibYUVConvertTest.H210ToARGB_Unaligned ,267,263,1.015209125,1189
[       OK ] LibYUVConvertTest.H210ToABGR_Unaligned ,267,263,1.015209125,1190
[       OK ] LibYUVConvertTest.U210ToARGB_Unaligned ,267,263,1.015209125,1191
[       OK ] LibYUVConvertTest.U210ToABGR_Unaligned ,267,263,1.015209125,1192
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Opt ,266,262,1.015267176,1193
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Opt ,266,262,1.015267176,1194
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Opt ,266,262,1.015267176,1195
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Invert ,266,262,1.015267176,1196
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Opt ,266,262,1.015267176,1197
[       OK ] LibYUVConvertTest.I010ToARGB_Invert ,265,261,1.01532567,1198
[       OK ] LibYUVConvertTest.I010ToABGR_Invert ,265,261,1.01532567,1199
[       OK ] LibYUVConvertTest.H010ToABGR_Invert ,265,261,1.01532567,1200
[       OK ] LibYUVConvertTest.U010ToABGR_Invert ,265,261,1.01532567,1201
[       OK ] LibYUVConvertTest.I210ToABGR_Opt ,265,261,1.01532567,1202
[       OK ] LibYUVConvertTest.U210ToARGB_Opt ,265,261,1.01532567,1203
[       OK ] LibYUVConvertTest.I012ToARGB_Invert ,265,261,1.01532567,1204
[       OK ] LibYUVConvertTest.UYVYToNV12_Opt ,66,65,1.015384615,1205
[       OK ] LibYUVConvertTest.I010ToARGB_Opt ,264,260,1.015384615,1206
[       OK ] LibYUVConvertTest.I010ToABGR_Opt ,264,260,1.015384615,1207
[       OK ] LibYUVConvertTest.H010ToARGB_Opt ,264,260,1.015384615,1208
[       OK ] LibYUVConvertTest.H010ToABGR_Opt ,264,260,1.015384615,1209
[       OK ] LibYUVConvertTest.U010ToARGB_Opt ,264,260,1.015384615,1210
[       OK ] LibYUVConvertTest.U010ToABGR_Opt ,264,260,1.015384615,1211
[       OK ] LibYUVConvertTest.H210ToABGR_Opt ,264,260,1.015384615,1212
[       OK ] LibYUVConvertTest.I012ToARGB_Opt ,264,260,1.015384615,1213
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Opt ,263,259,1.015444015,1214
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Opt ,263,259,1.015444015,1215
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear_12 ,263,259,1.015444015,1216
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Invert ,459,452,1.015486726,1217
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Any ,432.6,426,1.015492958,1218
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Any ,432.6,426,1.015492958,1219
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Invert ,262,258,1.015503876,1220
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Any ,262,258,1.015503876,1221
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear_16 ,262,258,1.015503876,1222
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Invert ,458,451,1.015521064,1223
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Opt ,458,451,1.015521064,1224
[       OK ] LibYUVScaleTest.UVScaleSwapXY_Linear ,1546.65,1523,1.015528562,1225
[       OK ] LibYUVConvertTest.UYVYToARGB_Opt ,196,193,1.015544041,1226
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Opt ,261,257,1.015564202,1227
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear_16 ,261,257,1.015564202,1228
[       OK ] LibYUVConvertTest.H420ToAR30_Invert ,324,319,1.015673981,1229
[       OK ] LibYUVConvertTest.I420ToAB30_Invert ,324,319,1.015673981,1230
[       OK ] LibYUVConvertTest.U444ToARGB_Invert ,259,255,1.015686275,1231
[       OK ] LibYUVConvertTest.V444ToARGB_Invert ,259,255,1.015686275,1232
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None_16 ,453,446,1.015695067,1233
[       OK ] LibYUVConvertTest.I444ToARGB_Any ,258,254,1.015748031,1234
[       OK ] LibYUVConvertTest.I444ToARGB_Opt ,258,254,1.015748031,1235
[       OK ] LibYUVConvertTest.I444ToABGR_Any ,258,254,1.015748031,1236
[       OK ] LibYUVConvertTest.H444ToARGB_Opt ,258,254,1.015748031,1237
[       OK ] LibYUVConvertTest.H444ToABGR_Any ,258,254,1.015748031,1238
[       OK ] LibYUVConvertTest.U444ToARGB_Any ,258,254,1.015748031,1239
[       OK ] LibYUVConvertTest.U444ToABGR_Opt ,258,254,1.015748031,1240
[       OK ] LibYUVConvertTest.V444ToARGB_Any ,258,254,1.015748031,1241
[       OK ] LibYUVConvertTest.V444ToABGR_Opt ,258,254,1.015748031,1242
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Premult ,387,381,1.015748031,1243
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Premult ,387,381,1.015748031,1244
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Premult ,387,381,1.015748031,1245
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Premult ,387,381,1.015748031,1246
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Premult ,387,381,1.015748031,1247
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Premult ,387,381,1.015748031,1248
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Premult ,387,381,1.015748031,1249
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Premult ,387,381,1.015748031,1250
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Premult ,387,381,1.015748031,1251
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Premult ,387,381,1.015748031,1252
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Premult ,387,381,1.015748031,1253
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Premult ,387,381,1.015748031,1254
[       OK ] LibYUVConvertTest.JNV12ToARGB_Any ,258,254,1.015748031,1255
[       OK ] LibYUVConvertTest.JNV21ToABGR_Any ,258,254,1.015748031,1256
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_Bilinear ,1483,1460,1.015753425,1257
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear ,872.55,859,1.015774156,1258
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box ,872.55,859,1.015774156,1259
[       OK ] LibYUVConvertTest.J444ToABGR_Opt ,257,253,1.015810277,1260
[       OK ] LibYUVConvertTest.ARGBToJ422_Invert ,257,253,1.015810277,1261
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Any ,257,253,1.015810277,1262
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Any ,257,253,1.015810277,1263
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None ,874.65,861,1.015853659,1264
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Any ,256,252,1.015873016,1265
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Any ,256,252,1.015873016,1266
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Any ,256,252,1.015873016,1267
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Any ,256,252,1.015873016,1268
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Any ,256,252,1.015873016,1269
[       OK ] LibYUVConvertTest.I422ToARGB_Unaligned ,255,251,1.015936255,1270
[       OK ] LibYUVConvertTest.U422ToABGR_Unaligned ,255,251,1.015936255,1271
[       OK ] LibYUVConvertTest.I422ToBGRA_Unaligned ,255,251,1.015936255,1272
[       OK ] LibYUVConvertTest.I422ToRGBA_Unaligned ,255,251,1.015936255,1273
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Unaligned ,445,438,1.015981735,1274
[       OK ] LibYUVConvertTest.I422ToABGR_Invert ,254,250,1.016,1275
[       OK ] LibYUVConvertTest.H422ToARGB_Invert ,254,250,1.016,1276
[       OK ] LibYUVConvertTest.U422ToARGB_Invert ,254,250,1.016,1277
[       OK ] LibYUVConvertTest.U422ToABGR_Invert ,254,250,1.016,1278
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Box ,949,934,1.016059957,1279
[       OK ] LibYUVConvertTest.I420ToARGB_Invert ,253,249,1.016064257,1280
[       OK ] LibYUVConvertTest.I420ToABGR_Invert ,253,249,1.016064257,1281
[       OK ] LibYUVConvertTest.J420ToABGR_Invert ,253,249,1.016064257,1282
[       OK ] LibYUVConvertTest.F420ToARGB_Invert ,253,249,1.016064257,1283
[       OK ] LibYUVConvertTest.F420ToABGR_Invert ,253,249,1.016064257,1284
[       OK ] LibYUVConvertTest.H420ToARGB_Invert ,253,249,1.016064257,1285
[       OK ] LibYUVConvertTest.H420ToABGR_Invert ,253,249,1.016064257,1286
[       OK ] LibYUVConvertTest.U420ToARGB_Invert ,253,249,1.016064257,1287
[       OK ] LibYUVConvertTest.U420ToABGR_Invert ,253,249,1.016064257,1288
[       OK ] LibYUVConvertTest.V420ToABGR_Invert ,253,249,1.016064257,1289
[       OK ] LibYUVConvertTest.I422ToABGR_Opt ,253,249,1.016064257,1290
[       OK ] LibYUVConvertTest.J422ToARGB_Opt ,253,249,1.016064257,1291
[       OK ] LibYUVConvertTest.J422ToABGR_Opt ,253,249,1.016064257,1292
[       OK ] LibYUVConvertTest.H422ToABGR_Opt ,253,249,1.016064257,1293
[       OK ] LibYUVConvertTest.V422ToARGB_Opt ,253,249,1.016064257,1294
[       OK ] LibYUVConvertTest.I422ToBGRA_Invert ,253,249,1.016064257,1295
[       OK ] LibYUVConvertTest.I422ToRGBA_Invert ,253,249,1.016064257,1296
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Bilinear_12 ,3351,3298,1.016070346,1297
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear_16 ,442,435,1.016091954,1298
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Bilinear ,3118.5,3069,1.016129032,1299
[       OK ] LibYUVConvertTest.I422ToNV21_Unaligned ,63,62,1.016129032,1300
[       OK ] LibYUVConvertTest.I420ToARGB_Opt ,252,248,1.016129032,1301
[       OK ] LibYUVConvertTest.I420ToABGR_Opt ,252,248,1.016129032,1302
[       OK ] LibYUVConvertTest.J420ToARGB_Invert ,252,248,1.016129032,1303
[       OK ] LibYUVConvertTest.J420ToARGB_Opt ,252,248,1.016129032,1304
[       OK ] LibYUVConvertTest.J420ToABGR_Opt ,252,248,1.016129032,1305
[       OK ] LibYUVConvertTest.F420ToARGB_Opt ,252,248,1.016129032,1306
[       OK ] LibYUVConvertTest.F420ToABGR_Opt ,252,248,1.016129032,1307
[       OK ] LibYUVConvertTest.H420ToARGB_Opt ,252,248,1.016129032,1308
[       OK ] LibYUVConvertTest.H420ToABGR_Opt ,252,248,1.016129032,1309
[       OK ] LibYUVConvertTest.U420ToARGB_Opt ,252,248,1.016129032,1310
[       OK ] LibYUVConvertTest.U420ToABGR_Opt ,252,248,1.016129032,1311
[       OK ] LibYUVConvertTest.V420ToARGB_Opt ,252,248,1.016129032,1312
[       OK ] LibYUVConvertTest.V420ToABGR_Opt ,252,248,1.016129032,1313
[       OK ] LibYUVConvertTest.AB64ToARGB_Invert ,189,186,1.016129032,1314
[       OK ] LibYUVConvertTest.AR64ToABGR_Invert ,189,186,1.016129032,1315
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1920x1080_Linear ,693,682,1.016129032,1316
[       OK ] LibYUVConvertTest.I420ToBGRA_Opt ,251,247,1.016194332,1317
[       OK ] LibYUVConvertTest.I420ToRGBA_Opt ,251,247,1.016194332,1318
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Unaligned ,125,123,1.016260163,1319
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Invert ,249,245,1.016326531,1320
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Invert ,249,245,1.016326531,1321
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear ,373,367,1.016348774,1322
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Unaligned ,246,242,1.016528926,1323
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Unaligned ,246,242,1.016528926,1324
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Unaligned ,246,242,1.016528926,1325
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Unaligned ,246,242,1.016528926,1326
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Unaligned ,246,242,1.016528926,1327
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Unaligned ,246,242,1.016528926,1328
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Unaligned ,246,242,1.016528926,1329
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Unaligned ,246,242,1.016528926,1330
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Unaligned ,246,242,1.016528926,1331
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Box_16 ,430,423,1.016548463,1332
[       OK ] LibYUVConvertTest.AR64ToARGB_Invert ,184,181,1.016574586,1333
[       OK ] LibYUVConvertTest.AB64ToABGR_Invert ,184,181,1.016574586,1334
[       OK ] LibYUVConvertTest.P210ToAR30_Invert ,245,241,1.01659751,1335
[       OK ] LibYUVConvertTest.P216ToAR30_Invert ,245,241,1.01659751,1336
[       OK ] LibYUVConvertTest.JNV12ToARGB_Unaligned ,244,240,1.016666667,1337
[       OK ] LibYUVConvertTest.JNV12ToARGB_Invert ,244,240,1.016666667,1338
[       OK ] LibYUVConvertTest.NV12ToARGB_Unaligned ,244,240,1.016666667,1339
[       OK ] LibYUVConvertTest.NV12ToARGB_Invert ,244,240,1.016666667,1340
[       OK ] LibYUVConvertTest.NV21ToABGR_Invert ,244,240,1.016666667,1341
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Unaligned ,122,120,1.016666667,1342
[       OK ] LibYUVScaleTest.UVScaleTo1920x1080_None ,670,659,1.016691958,1343
[       OK ] LibYUVConvertTest.JNV21ToABGR_Opt ,243,239,1.016736402,1344
[       OK ] LibYUVConvertTest.P010ToAR30_Invert ,243,239,1.016736402,1345
[       OK ] LibYUVConvertTest.P012ToAR30_Invert ,243,239,1.016736402,1346
[       OK ] LibYUVConvertTest.P016ToAR30_Invert ,243,239,1.016736402,1347
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear ,1697,1669,1.016776513,1348
[       OK ] LibYUVConvertTest.P010ToAR30_Opt ,242,238,1.016806723,1349
[       OK ] LibYUVConvertTest.P012ToAR30_Opt ,242,238,1.016806723,1350
[       OK ] LibYUVConvertTest.P016ToAR30_Opt ,242,238,1.016806723,1351
[       OK ] LibYUVConvertTest.I012ToI412_Invert ,301,296,1.016891892,1352
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Opt ,361,355,1.016901408,1353
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1920x1080_Bilinear ,1382,1359,1.016924209,1354
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Invert ,240,236,1.016949153,1355
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Invert ,240,236,1.016949153,1356
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None ,873.6,859,1.016996508,1357
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Invert ,239,235,1.017021277,1358
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Invert ,239,235,1.017021277,1359
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Invert ,239,235,1.017021277,1360
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Invert ,239,235,1.017021277,1361
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Invert ,239,235,1.017021277,1362
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Any ,418,411,1.01703163,1363
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None_12 ,895,880,1.017045455,1364
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None_16 ,895,880,1.017045455,1365
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Linear ,835,821,1.017052375,1366
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Bilinear ,950,934,1.017130621,1367
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Opt ,118,116,1.017241379,1368
[       OK ] LibYUVConvertTest.ARGBToYUY2_Invert ,236,232,1.017241379,1369
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Opt ,236,232,1.017241379,1370
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None_16 ,882,867,1.017301038,1371
[       OK ] LibYUVConvertTest.AYUVToNV12_Unaligned ,411,404,1.017326733,1372
[       OK ] LibYUVConvertTest.ARGBToAR64_Invert ,176,173,1.01734104,1373
[       OK ] LibYUVConvertTest.ABGRToAB64_Invert ,176,173,1.01734104,1374
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Unaligned ,469,461,1.017353579,1375
[       OK ] LibYUVConvertTest.AYUVToNV21_Opt ,410,403,1.017369727,1376
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Any ,467,459,1.017429194,1377
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Unaligned ,700,688,1.01744186,1378
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Unaligned ,697,685,1.017518248,1379
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None ,888.3,873,1.017525773,1380
[       OK ] LibYUVConvertTest.RGBAToARGB_Unaligned ,116,114,1.01754386,1381
[       OK ] LibYUVConvertTest.ARGBToAR64_Opt ,174,171,1.01754386,1382
[       OK ] LibYUVConvertTest.ARGBToAB64_Any ,174,171,1.01754386,1383
[       OK ] LibYUVConvertTest.ARGBToAB64_Opt ,174,171,1.01754386,1384
[       OK ] LibYUVConvertTest.ABGRToAR64_Any ,174,171,1.01754386,1385
[       OK ] LibYUVConvertTest.ABGRToAR64_Opt ,174,171,1.01754386,1386
[       OK ] LibYUVConvertTest.ABGRToAB64_Any ,174,171,1.01754386,1387
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Any ,289,284,1.017605634,1388
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Any ,288,283,1.017667845,1389
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Any ,288,283,1.017667845,1390
[       OK ] LibYUVConvertTest.I410ToARGB_Unaligned ,228,224,1.017857143,1391
[       OK ] LibYUVConvertTest.I410ToABGR_Unaligned ,228,224,1.017857143,1392
[       OK ] LibYUVConvertTest.H410ToARGB_Unaligned ,228,224,1.017857143,1393
[       OK ] LibYUVConvertTest.H410ToABGR_Unaligned ,228,224,1.017857143,1394
[       OK ] LibYUVConvertTest.U410ToABGR_Unaligned ,228,224,1.017857143,1395
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Any ,284,279,1.017921147,1396
[       OK ] LibYUVConvertTest.I212ToI412_Any ,227,223,1.01793722,1397
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None_12 ,454,446,1.01793722,1398
[       OK ] LibYUVConvertTest.I420ToI444_Any ,170,167,1.017964072,1399
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Any ,283,278,1.017985612,1400
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Any ,282,277,1.018050542,1401
[       OK ] LibYUVConvertTest.ARGBToAR64_Unaligned ,169,166,1.018072289,1402
[       OK ] LibYUVConvertTest.ARGBToAB64_Unaligned ,169,166,1.018072289,1403
[       OK ] LibYUVConvertTest.ABGRToAR64_Unaligned ,169,166,1.018072289,1404
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Any ,281,276,1.018115942,1405
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Premult ,562,552,1.018115942,1406
[       OK ] LibYUVConvertTest.ARGBToUYVY_Any ,279,274,1.018248175,1407
[       OK ] LibYUVConvertTest.ARGBToYUY2_Any ,279,274,1.018248175,1408
[       OK ] LibYUVConvertTest.P010ToARGB_Any ,222,218,1.018348624,1409
[       OK ] LibYUVConvertTest.P012ToARGB_Any ,222,218,1.018348624,1410
[       OK ] LibYUVScaleTest.UVScaleTo569x480_Bilinear ,845.25,830,1.018373494,1411
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear_12 ,443,435,1.018390805,1412
[       OK ] LibYUVConvertTest.I422ToI444_Opt ,166,163,1.018404908,1413
[       OK ] LibYUVConvertTest.AB64ToARGB_Any ,166,163,1.018404908,1414
[       OK ] LibYUVConvertTest.AR64ToABGR_Any ,166,163,1.018404908,1415
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_Linear ,221,217,1.01843318,1416
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None_12 ,883,867,1.018454441,1417
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear_12 ,883,867,1.018454441,1418
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear_16 ,882,866,1.018475751,1419
[       OK ] LibYUVConvertTest.J400ToJ420_Unaligned ,55,54,1.018518519,1420
[       OK ] LibYUVConvertTest.AR64ToABGR_Opt ,165,162,1.018518519,1421
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear ,1484,1457,1.018531229,1422
[       OK ] LibYUVConvertTest.RAWToRGBA_Unaligned ,109,107,1.018691589,1423
[       OK ] LibYUVConvertTest.RGB24ToARGB_Unaligned ,109,107,1.018691589,1424
[       OK ] LibYUVConvertTest.I420ToARGBFilter_Unaligned ,434,426,1.018779343,1425
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_None ,217,213,1.018779343,1426
[       OK ] LibYUVConvertTest.I420ToAR30_Invert ,325,319,1.018808777,1427
[       OK ] LibYUVConvertTest.H420ToAB30_Opt ,324,318,1.018867925,1428
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToI420_Opt ,54,53,1.018867925,1429
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Bilinear_16 ,431,423,1.01891253,1430
[       OK ] LibYUVScaleTest.RGBTest3x ,1584.45,1555,1.018938907,1431
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Unaligned ,268,263,1.019011407,1432
[       OK ] LibYUVConvertTest.P210ToAR30_Any ,268,263,1.019011407,1433
[       OK ] LibYUVConvertTest.P212ToAR30_Any ,268,263,1.019011407,1434
[       OK ] LibYUVConvertTest.P216ToAR30_Any ,268,263,1.019011407,1435
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Invert ,267,262,1.019083969,1436
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Invert ,267,262,1.019083969,1437
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Invert ,267,262,1.019083969,1438
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Invert ,267,262,1.019083969,1439
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Invert ,267,262,1.019083969,1440
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Invert ,267,262,1.019083969,1441
[       OK ] LibYUVConvertTest.H010ToARGB_Unaligned ,267,262,1.019083969,1442
[       OK ] LibYUVConvertTest.H010ToABGR_Unaligned ,267,262,1.019083969,1443
[       OK ] LibYUVConvertTest.U010ToARGB_Unaligned ,267,262,1.019083969,1444
[       OK ] LibYUVConvertTest.I012ToARGB_Unaligned ,267,262,1.019083969,1445
[       OK ] LibYUVConvertTest.ARGBToNV12_Unaligned ,160,157,1.01910828,1446
[       OK ] LibYUVConvertTest.AR64ToAB64_Any ,242.55,238,1.019117647,1447
[       OK ] LibYUVConvertTest.AB64ToAR64_Opt ,242.55,238,1.019117647,1448
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Opt ,266,261,1.019157088,1449
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Opt ,266,261,1.019157088,1450
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Opt ,266,261,1.019157088,1451
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Opt ,266,261,1.019157088,1452
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Opt ,266,261,1.019157088,1453
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Opt ,266,261,1.019157088,1454
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Opt ,266,261,1.019157088,1455
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Opt ,266,261,1.019157088,1456
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Any ,212,208,1.019230769,1457
[       OK ] LibYUVConvertTest.H010ToARGB_Invert ,265,260,1.019230769,1458
[       OK ] LibYUVConvertTest.U010ToARGB_Invert ,265,260,1.019230769,1459
[       OK ] LibYUVConvertTest.I210ToARGB_Opt ,265,260,1.019230769,1460
[       OK ] LibYUVConvertTest.U210ToABGR_Opt ,265,260,1.019230769,1461
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Invert ,264,259,1.019305019,1462
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Invert ,264,259,1.019305019,1463
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Invert ,264,259,1.019305019,1464
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Invert ,264,259,1.019305019,1465
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Invert ,264,259,1.019305019,1466
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Invert ,264,259,1.019305019,1467
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Invert ,264,259,1.019305019,1468
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Invert ,264,259,1.019305019,1469
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Invert ,264,259,1.019305019,1470
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Invert ,264,259,1.019305019,1471
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Opt ,264,259,1.019305019,1472
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Invert ,264,259,1.019305019,1473
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Invert ,264,259,1.019305019,1474
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Invert ,263,258,1.019379845,1475
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Invert ,263,258,1.019379845,1476
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Invert ,263,258,1.019379845,1477
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Invert ,263,258,1.019379845,1478
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Invert ,263,258,1.019379845,1479
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Invert ,263,258,1.019379845,1480
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Invert ,263,258,1.019379845,1481
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Opt ,263,258,1.019379845,1482
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Opt ,263,258,1.019379845,1483
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Opt ,263,258,1.019379845,1484
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Opt ,263,258,1.019379845,1485
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Opt ,263,258,1.019379845,1486
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Opt ,263,258,1.019379845,1487
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Opt ,263,258,1.019379845,1488
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Opt ,263,258,1.019379845,1489
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Opt ,263,258,1.019379845,1490
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Unaligned ,263,258,1.019379845,1491
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Opt ,263,258,1.019379845,1492
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_Bilinear ,1367,1341,1.019388516,1493
[       OK ] LibYUVScaleTest.YUVToRGBScaleDown ,1314,1289,1.01939488,1494
[       OK ] LibYUVConvertTest.YUY2ToNV12_Any ,105,103,1.019417476,1495
[       OK ] LibYUVConvertTest.P210ToARGB_Unaligned ,210,206,1.019417476,1496
[       OK ] LibYUVConvertTest.P212ToARGB_Unaligned ,210,206,1.019417476,1497
[       OK ] LibYUVConvertTest.P216ToARGB_Unaligned ,210,206,1.019417476,1498
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Opt ,262,257,1.019455253,1499
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Opt ,262,257,1.019455253,1500
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Opt ,262,257,1.019455253,1501
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Opt ,262,257,1.019455253,1502
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Opt ,262,257,1.019455253,1503
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Opt ,262,257,1.019455253,1504
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Opt ,262,257,1.019455253,1505
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Opt ,262,257,1.019455253,1506
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Opt ,262,257,1.019455253,1507
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Opt ,262,257,1.019455253,1508
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Opt ,262,257,1.019455253,1509
[       OK ] LibYUVConvertTest.P210ToARGB_Invert ,209,205,1.019512195,1510
[       OK ] LibYUVConvertTest.P216ToARGB_Invert ,209,205,1.019512195,1511
[       OK ] LibYUVConvertTest.V444ToARGB_Unaligned ,261,256,1.01953125,1512
[       OK ] LibYUVConvertTest.I444ToABGR_Invert ,260,255,1.019607843,1513
[       OK ] LibYUVConvertTest.J444ToARGB_Invert ,260,255,1.019607843,1514
[       OK ] LibYUVConvertTest.J444ToABGR_Invert ,260,255,1.019607843,1515
[       OK ] LibYUVConvertTest.H444ToARGB_Invert ,260,255,1.019607843,1516
[       OK ] LibYUVConvertTest.H444ToABGR_Invert ,260,255,1.019607843,1517
[       OK ] LibYUVConvertTest.U444ToABGR_Invert ,260,255,1.019607843,1518
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Bilinear ,282.45,277,1.01967509,1519
[       OK ] LibYUVConvertTest.I444ToABGR_Opt ,258,253,1.019762846,1520
[       OK ] LibYUVConvertTest.J444ToARGB_Any ,258,253,1.019762846,1521
[       OK ] LibYUVConvertTest.J444ToARGB_Opt ,258,253,1.019762846,1522
[       OK ] LibYUVConvertTest.J444ToABGR_Any ,258,253,1.019762846,1523
[       OK ] LibYUVConvertTest.H444ToARGB_Any ,258,253,1.019762846,1524
[       OK ] LibYUVConvertTest.H444ToABGR_Opt ,258,253,1.019762846,1525
[       OK ] LibYUVConvertTest.U444ToARGB_Opt ,258,253,1.019762846,1526
[       OK ] LibYUVConvertTest.U444ToABGR_Any ,258,253,1.019762846,1527
[       OK ] LibYUVConvertTest.V444ToABGR_Any ,258,253,1.019762846,1528
[       OK ] LibYUVConvertTest.NV12ToARGB_Any ,258,253,1.019762846,1529
[       OK ] LibYUVConvertTest.NV21ToABGR_Any ,258,253,1.019762846,1530
[       OK ] LibYUVConvertTest.P010ToARGB_Opt ,206,202,1.01980198,1531
[       OK ] LibYUVConvertTest.P012ToARGB_Opt ,206,202,1.01980198,1532
[       OK ] LibYUVConvertTest.P016ToARGB_Opt ,206,202,1.01980198,1533
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Any ,257,252,1.01984127,1534
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Any ,257,252,1.01984127,1535
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Any ,257,252,1.01984127,1536
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Any ,257,252,1.01984127,1537
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Any ,257,252,1.01984127,1538
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Unaligned ,248.85,244,1.019877049,1539
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Unaligned ,248.85,244,1.019877049,1540
[       OK ] LibYUVConvertTest.AYUVToNV12_Opt ,410,402,1.019900498,1541
[       OK ] LibYUVConvertTest.NV12ToNV24_Invert ,153,150,1.02,1542
[       OK ] LibYUVConvertTest.J422ToABGR_Invert ,255,250,1.02,1543
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Invert ,153,150,1.02,1544
[       OK ] LibYUVConvertTest.I212ToI412_Opt ,250.95,246,1.020121951,1545
[       OK ] LibYUVConvertTest.V420ToARGB_Invert ,253,248,1.02016129,1546
[       OK ] LibYUVConvertTest.I422ToBGRA_Opt ,253,248,1.02016129,1547
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_None ,828.45,812,1.020258621,1548
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Box ,453,444,1.02027027,1549
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear ,852,835,1.020359281,1550
[       OK ] LibYUVConvertTest.ARGBToJ422_Unaligned ,250,245,1.020408163,1551
[       OK ] LibYUVConvertTest.ARGBToUYVY_Opt ,250,245,1.020408163,1552
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_None ,200,196,1.020408163,1553
[       OK ] LibYUVScaleTest.UVScaleDownBy4_None ,350,343,1.020408163,1554
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Any ,72.45,71,1.020422535,1555
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear_16 ,349,342,1.020467836,1556
[       OK ] LibYUVConvertTest.P210ToAR30_Unaligned ,249,244,1.020491803,1557
[       OK ] LibYUVConvertTest.P216ToAR30_Unaligned ,249,244,1.020491803,1558
[       OK ] LibYUVConvertTest.P010ToAR30_Unaligned ,248,243,1.020576132,1559
[       OK ] LibYUVConvertTest.P012ToAR30_Unaligned ,248,243,1.020576132,1560
[       OK ] LibYUVConvertTest.P016ToAR30_Unaligned ,248,243,1.020576132,1561
[       OK ] LibYUVConvertTest.YUY2ToI422_Unaligned ,99,97,1.020618557,1562
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_Bilinear ,544,533,1.020637899,1563
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Opt ,444,435,1.020689655,1564
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear ,197,193,1.020725389,1565
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None ,439.95,431,1.020765661,1566
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear ,439.95,431,1.020765661,1567
[       OK ] LibYUVConvertTest.I410ToI010_Any ,639,626,1.020766773,1568
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Invert ,442,433,1.020785219,1569
[       OK ] LibYUVConvertTest.JNV21ToARGB_Unaligned ,245,240,1.020833333,1570
[       OK ] LibYUVConvertTest.JNV12ToABGR_Unaligned ,245,240,1.020833333,1571
[       OK ] LibYUVConvertTest.JNV12ToABGR_Invert ,245,240,1.020833333,1572
[       OK ] LibYUVConvertTest.NV12ToARGB_Opt ,245,240,1.020833333,1573
[       OK ] LibYUVConvertTest.NV21ToARGB_Invert ,245,240,1.020833333,1574
[       OK ] LibYUVConvertTest.NV12ToABGR_Unaligned ,245,240,1.020833333,1575
[       OK ] LibYUVConvertTest.NV12ToABGR_Invert ,245,240,1.020833333,1576
[       OK ] LibYUVConvertTest.NV12ToABGR_Opt ,245,240,1.020833333,1577
[       OK ] LibYUVConvertTest.NV21ToABGR_Unaligned ,245,240,1.020833333,1578
[       OK ] LibYUVConvertTest.P212ToAR30_Invert ,245,240,1.020833333,1579
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Linear ,98,96,1.020833333,1580
[       OK ] LibYUVConvertTest.JNV12ToABGR_Opt ,244,239,1.020920502,1581
[       OK ] LibYUVConvertTest.P210ToAR30_Opt ,244,239,1.020920502,1582
[       OK ] LibYUVConvertTest.P212ToAR30_Opt ,244,239,1.020920502,1583
[       OK ] LibYUVConvertTest.P216ToAR30_Opt ,244,239,1.020920502,1584
[       OK ] LibYUVConvertTest.I410ToARGB_Any ,243,238,1.021008403,1585
[       OK ] LibYUVConvertTest.H410ToARGB_Any ,243,238,1.021008403,1586
[       OK ] LibYUVConvertTest.U410ToARGB_Any ,243,238,1.021008403,1587
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear_16 ,534,523,1.021032505,1588
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box_16 ,534,523,1.021032505,1589
[       OK ] LibYUVConvertTest.ARGBToNV21_Any ,194,190,1.021052632,1590
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Any ,289,283,1.021201413,1591
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Any ,289,283,1.021201413,1592
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Any ,289,283,1.021201413,1593
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Any ,288,282,1.021276596,1594
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Any ,288,282,1.021276596,1595
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Any ,288,282,1.021276596,1596
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Invert ,240,235,1.021276596,1597
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Invert ,240,235,1.021276596,1598
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Invert ,240,235,1.021276596,1599
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Invert ,240,235,1.021276596,1600
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Invert ,240,235,1.021276596,1601
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Box_12 ,1533,1501,1.021319121,1602
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_Bilinear ,431,422,1.021327014,1603
[       OK ] LibYUVConvertTest.I422ToI444_Any ,143,140,1.021428571,1604
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_Linear ,938.7,919,1.021436344,1605
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Invert ,333,326,1.021472393,1606
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Invert ,333,326,1.021472393,1607
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Invert ,333,326,1.021472393,1608
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Invert ,333,326,1.021472393,1609
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Opt ,237,232,1.021551724,1610
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Opt ,237,232,1.021551724,1611
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Opt ,237,232,1.021551724,1612
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Opt ,237,232,1.021551724,1613
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Opt ,237,232,1.021551724,1614
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Opt ,237,232,1.021551724,1615
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Opt ,237,232,1.021551724,1616
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Opt ,237,232,1.021551724,1617
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Opt ,237,232,1.021551724,1618
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Opt ,237,232,1.021551724,1619
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Opt ,237,232,1.021551724,1620
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Any ,284,278,1.021582734,1621
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Any ,284,278,1.021582734,1622
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Any ,284,278,1.021582734,1623
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Any ,284,278,1.021582734,1624
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Opt ,331,324,1.021604938,1625
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Opt ,331,324,1.021604938,1626
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Opt ,331,324,1.021604938,1627
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Opt ,331,324,1.021604938,1628
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Opt ,415.8,407,1.021621622,1629
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Opt ,415.8,407,1.021621622,1630
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Opt ,415.8,407,1.021621622,1631
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Opt ,415.8,407,1.021621622,1632
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Any ,283,277,1.02166065,1633
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Any ,283,277,1.02166065,1634
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Any ,282,276,1.02173913,1635
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Invert ,417.9,409,1.021760391,1636
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Invert ,417.9,409,1.021760391,1637
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Invert ,417.9,409,1.021760391,1638
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Invert ,417.9,409,1.021760391,1639
[       OK ] LibYUVConvertTest.H420ToAB30_Invert ,325,318,1.022012579,1640
[       OK ] LibYUVConvertTest.ARGBToRGB565_Any ,231,226,1.022123894,1641
[       OK ] LibYUVConvertTest.ARGBToRGB565_Unaligned ,231,226,1.022123894,1642
[       OK ] LibYUVConvertTest.ARGBToRGB565_Opt ,231,226,1.022123894,1643
[       OK ] LibYUVConvertTest.RGBAToI420_Any ,269.85,264,1.022159091,1644
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_Bilinear ,643,629,1.022257552,1645
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Unaligned ,275,269,1.022304833,1646
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Unaligned ,274,268,1.02238806,1647
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear_12 ,137,134,1.02238806,1648
[       OK ] LibYUVConvertTest.U410ToARGB_Unaligned ,228,223,1.022421525,1649
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Unaligned ,270,264,1.022727273,1650
[       OK ] LibYUVConvertTest.I410ToARGB_Opt ,225,220,1.022727273,1651
[       OK ] LibYUVConvertTest.I410ToABGR_Opt ,225,220,1.022727273,1652
[       OK ] LibYUVConvertTest.H410ToARGB_Opt ,225,220,1.022727273,1653
[       OK ] LibYUVConvertTest.H410ToABGR_Opt ,225,220,1.022727273,1654
[       OK ] LibYUVConvertTest.U410ToARGB_Opt ,225,220,1.022727273,1655
[       OK ] LibYUVConvertTest.U410ToABGR_Opt ,225,220,1.022727273,1656
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear ,224,219,1.02283105,1657
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear ,224,219,1.02283105,1658
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom320x240_Bilinear ,403,394,1.02284264,1659
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Unaligned ,268,262,1.022900763,1660
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Unaligned ,268,262,1.022900763,1661
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Unaligned ,268,262,1.022900763,1662
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Unaligned ,268,262,1.022900763,1663
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Unaligned ,268,262,1.022900763,1664
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Unaligned ,268,262,1.022900763,1665
[       OK ] LibYUVConvertTest.P010ToAR30_Any ,268,262,1.022900763,1666
[       OK ] LibYUVConvertTest.P012ToAR30_Any ,268,262,1.022900763,1667
[       OK ] LibYUVConvertTest.P016ToAR30_Any ,268,262,1.022900763,1668
[       OK ] LibYUVConvertTest.P210ToARGB_Any ,223,218,1.02293578,1669
[       OK ] LibYUVConvertTest.P212ToARGB_Any ,223,218,1.02293578,1670
[       OK ] LibYUVConvertTest.P216ToARGB_Any ,223,218,1.02293578,1671
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear_12 ,534,522,1.022988506,1672
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box_12 ,534,522,1.022988506,1673
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear ,755,738,1.02303523,1674
[       OK ] LibYUVConvertTest.P016ToARGB_Any ,222,217,1.023041475,1675
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear ,439.95,430,1.023139535,1676
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box ,439.95,430,1.023139535,1677
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None ,439.95,430,1.023139535,1678
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Opt ,442,432,1.023148148,1679
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None ,441,431,1.023201856,1680
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Invert ,263,257,1.023346304,1681
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Invert ,263,257,1.023346304,1682
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Invert ,263,257,1.023346304,1683
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Invert ,263,257,1.023346304,1684
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Invert ,438,428,1.023364486,1685
[       OK ] LibYUVConvertTest.AR64ToAB64_Opt ,242.55,237,1.023417722,1686
[       OK ] LibYUVConvertTest.AB64ToAR64_Any ,242.55,237,1.023417722,1687
[       OK ] LibYUVConvertTest.I444ToARGB_Unaligned ,262,256,1.0234375,1688
[       OK ] LibYUVConvertTest.I444ToABGR_Unaligned ,262,256,1.0234375,1689
[       OK ] LibYUVConvertTest.J444ToARGB_Unaligned ,262,256,1.0234375,1690
[       OK ] LibYUVConvertTest.J444ToABGR_Unaligned ,262,256,1.0234375,1691
[       OK ] LibYUVConvertTest.H444ToARGB_Unaligned ,262,256,1.0234375,1692
[       OK ] LibYUVConvertTest.H444ToABGR_Unaligned ,262,256,1.0234375,1693
[       OK ] LibYUVConvertTest.U444ToARGB_Unaligned ,262,256,1.0234375,1694
[       OK ] LibYUVConvertTest.U444ToABGR_Unaligned ,262,256,1.0234375,1695
[       OK ] LibYUVConvertTest.V444ToABGR_Unaligned ,262,256,1.0234375,1696
[       OK ] LibYUVConvertTest.H010ToH010_Any ,130,127,1.023622047,1697
[       OK ] LibYUVConvertTest.I444ToARGB_Invert ,260,254,1.023622047,1698
[       OK ] LibYUVConvertTest.V444ToABGR_Invert ,260,254,1.023622047,1699
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Invert ,173,169,1.023668639,1700
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None ,449.4,439,1.023690205,1701
[       OK ] LibYUVConvertTest.I420ToARGBFilter_Invert ,430,420,1.023809524,1702
[       OK ] LibYUVConvertTest.ARGBToJ422_Any ,300,293,1.023890785,1703
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Invert ,427,417,1.023980815,1704
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Linear ,785.4,767,1.02398957,1705
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Bilinear_12 ,1534,1498,1.024032043,1706
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Opt ,414.75,405,1.024074074,1707
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Opt ,414.75,405,1.024074074,1708
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_None ,170,166,1.024096386,1709
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_None ,170,166,1.024096386,1710
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_Linear ,170,166,1.024096386,1711
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_Linear ,170,166,1.024096386,1712
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_Bilinear ,170,166,1.024096386,1713
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_Bilinear ,170,166,1.024096386,1714
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Any ,467,456,1.024122807,1715
[       OK ] LibYUVConvertTest.I010ToI410_Any ,297,290,1.024137931,1716
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Box ,1017,993,1.024169184,1717
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Unaligned ,127,124,1.024193548,1718
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_Bilinear ,381,372,1.024193548,1719
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Invert ,416.85,407,1.024201474,1720
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Invert ,416.85,407,1.024201474,1721
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Unaligned ,507,495,1.024242424,1722
[       OK ] LibYUVConvertTest.ARGBToI422_Invert ,211,206,1.024271845,1723
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Linear_12 ,3016,2944,1.024456522,1724
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_None ,334,326,1.024539877,1725
[       OK ] LibYUVConvertTest.AYUVToNV12_Any ,417,407,1.024570025,1726
[       OK ] LibYUVConvertTest.AYUVToNV21_Any ,417,407,1.024570025,1727
[       OK ] LibYUVConvertTest.P210ToARGB_Opt ,208,203,1.024630542,1728
[       OK ] LibYUVConvertTest.P212ToARGB_Opt ,208,203,1.024630542,1729
[       OK ] LibYUVConvertTest.P216ToARGB_Opt ,208,203,1.024630542,1730
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Opt ,499,487,1.024640657,1731
[       OK ] LibYUVConvertTest.AR64ToARGB_Any ,166,162,1.024691358,1732
[       OK ] LibYUVConvertTest.AR64ToARGB_Opt ,166,162,1.024691358,1733
[       OK ] LibYUVConvertTest.AB64ToABGR_Any ,166,162,1.024691358,1734
[       OK ] LibYUVConvertTest.AB64ToABGR_Opt ,166,162,1.024691358,1735
[       OK ] LibYUVConvertTest.P212ToAR30_Unaligned ,249,243,1.024691358,1736
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Any ,289,282,1.024822695,1737
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Any ,289,282,1.024822695,1738
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Any ,289,282,1.024822695,1739
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Any ,289,282,1.024822695,1740
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Bilinear ,812.7,793,1.024842371,1741
[       OK ] LibYUVConvertTest.AB64ToARGB_Opt ,165,161,1.02484472,1742
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Invert ,165,161,1.02484472,1743
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Linear ,329,321,1.024922118,1744
[       OK ] LibYUVConvertTest.JNV21ToARGB_Invert ,246,240,1.025,1745
[       OK ] LibYUVConvertTest.NV21ToARGB_Unaligned ,246,240,1.025,1746
[       OK ] LibYUVConvertTest.YUY2ToNV12_Invert ,82,80,1.025,1747
[       OK ] LibYUVConvertTest.UYVYToNV12_Invert ,82,80,1.025,1748
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Unaligned ,123,120,1.025,1749
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_None ,82,80,1.025,1750
[       OK ] LibYUVConvertTest.NV21ToARGB_Opt ,245,239,1.025104603,1751
[       OK ] LibYUVConvertTest.ARGBToI422_Any ,245,239,1.025104603,1752
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Bilinear ,1018,993,1.025176234,1753
[       OK ] LibYUVConvertTest.ARGBToJ422_Opt ,244,238,1.025210084,1754
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Any ,284,277,1.025270758,1755
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Any ,284,277,1.025270758,1756
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Any ,284,277,1.025270758,1757
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Any ,284,277,1.025270758,1758
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_None_12 ,1014,989,1.025278059,1759
[       OK ] LibYUVConvertTest.I410ToABGR_Any ,243,237,1.025316456,1760
[       OK ] LibYUVConvertTest.H410ToABGR_Any ,243,237,1.025316456,1761
[       OK ] LibYUVConvertTest.U410ToABGR_Any ,243,237,1.025316456,1762
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_None ,81,79,1.025316456,1763
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Linear ,81,79,1.025316456,1764
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Bilinear ,81,79,1.025316456,1765
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Box ,81,79,1.025316456,1766
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Box ,81,79,1.025316456,1767
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None_12 ,445,434,1.025345622,1768
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None_16 ,445,434,1.025345622,1769
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear_16 ,445,434,1.025345622,1770
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Any ,283,276,1.025362319,1771
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Any ,283,276,1.025362319,1772
[       OK ] LibYUVConvertTest.ARGBToNV21_Unaligned ,160,156,1.025641026,1773
[       OK ] LibYUVConvertTest.ABGRToNV12_Unaligned ,160,156,1.025641026,1774
[       OK ] LibYUVConvertTest.ABGRToNV21_Unaligned ,160,156,1.025641026,1775
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear ,880,858,1.025641026,1776
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Opt ,438,427,1.025761124,1777
[       OK ] LibYUVConvertTest.YUY2ToARGB_Unaligned ,199,194,1.025773196,1778
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Opt ,159,155,1.025806452,1779
[       OK ] LibYUVConvertTest.ARGBToNV21_Invert ,158,154,1.025974026,1780
[       OK ] LibYUVConvertTest.ABGRToNV12_Invert ,158,154,1.025974026,1781
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Opt ,158,154,1.025974026,1782
[       OK ] LibYUVConvertTest.YUY2ToARGB_Opt ,197,192,1.026041667,1783
[       OK ] LibYUVConvertTest.ARGBToUYVY_Invert ,236,230,1.026086957,1784
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom640x360_Bilinear ,511,498,1.026104418,1785
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Unaligned ,275,268,1.026119403,1786
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Unaligned ,275,268,1.026119403,1787
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Unaligned ,275,268,1.026119403,1788
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Unaligned ,275,268,1.026119403,1789
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Unaligned ,275,268,1.026119403,1790
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Unaligned ,275,268,1.026119403,1791
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Unaligned ,275,268,1.026119403,1792
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Unaligned ,275,268,1.026119403,1793
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Box ,812.7,792,1.026136364,1794
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Unaligned ,431,420,1.026190476,1795
[       OK ] LibYUVConvertTest.AR30ToABGR_Invert ,156,152,1.026315789,1796
[       OK ] LibYUVConvertTest.P212ToP412_Invert ,272,265,1.026415094,1797
[       OK ] LibYUVConvertTest.ARGBToNV12_Any ,194,189,1.026455026,1798
[       OK ] LibYUVConvertTest.ABGRToNV12_Any ,194,189,1.026455026,1799
[       OK ] LibYUVConvertTest.ABGRToNV21_Any ,194,189,1.026455026,1800
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Opt ,426,415,1.026506024,1801
[       OK ] LibYUVConvertTest.BGRAToARGB_Unaligned ,116,113,1.026548673,1802
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_None ,116,113,1.026548673,1803
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Unaligned ,270,263,1.02661597,1804
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Unaligned ,270,263,1.02661597,1805
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Unaligned ,270,263,1.02661597,1806
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Unaligned ,270,263,1.02661597,1807
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Unaligned ,270,263,1.02661597,1808
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Unaligned ,270,263,1.02661597,1809
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Invert ,501,488,1.026639344,1810
[       OK ] LibYUVConvertTest.ARGBToNV12_Opt ,154,150,1.026666667,1811
[       OK ] LibYUVConvertTest.ARGBToNV21_Opt ,154,150,1.026666667,1812
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Unaligned ,269,262,1.026717557,1813
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Unaligned ,269,262,1.026717557,1814
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Unaligned ,269,262,1.026717557,1815
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Unaligned ,269,262,1.026717557,1816
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Unaligned ,269,262,1.026717557,1817
[       OK ] LibYUVConvertTest.I210ToP210_Invert ,115,112,1.026785714,1818
[       OK ] LibYUVConvertTest.I212ToP212_Invert ,115,112,1.026785714,1819
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_Bilinear ,268,261,1.026819923,1820
[       OK ] LibYUVConvertTest.ABGRToI420_Unaligned ,153,149,1.026845638,1821
[       OK ] LibYUVConvertTest.ABGRToNV12_Opt ,153,149,1.026845638,1822
[       OK ] LibYUVConvertTest.ABGRToI420_Invert ,151,147,1.027210884,1823
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Invert ,226,220,1.027272727,1824
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear_12 ,113,110,1.027272727,1825
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Unaligned ,451,439,1.027334852,1826
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_None_12 ,905.1,881,1.027355278,1827
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Bilinear_12 ,6056.4,5895,1.027379135,1828
[       OK ] LibYUVRotateTest.ARGBRotate0_Opt ,191.1,186,1.027419355,1829
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_None_12 ,336,327,1.027522936,1830
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Unaligned ,447,435,1.027586207,1831
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Invert ,447,435,1.027586207,1832
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_Linear ,294,286,1.027972028,1833
[       OK ] LibYUVConvertTest.RAWToARGB_Unaligned ,110,107,1.028037383,1834
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Bilinear ,330,321,1.028037383,1835
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Box ,330,321,1.028037383,1836
[       OK ] LibYUVConvertTest.ABGRToI420_Opt ,146,142,1.028169014,1837
[       OK ] LibYUVConvertTest.ABGRToI420_Any ,182,177,1.028248588,1838
[       OK ] LibYUVScaleTest.PlaneTestRotate_None ,298.2,290,1.028275862,1839
[       OK ] LibYUVConvertTest.ARGBToI420_Any ,181,176,1.028409091,1840
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Box ,903,878,1.028473804,1841
[       OK ] LibYUVConvertTest.I210ToP210_Opt ,108,105,1.028571429,1842
[       OK ] LibYUVConvertTest.I420ToARGBFilter_Opt ,430,418,1.028708134,1843
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear_16 ,179,174,1.028735632,1844
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_Linear ,1390,1351,1.028867506,1845
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_None ,973.35,946,1.028911205,1846
[       OK ] LibYUVConvertTest.I422ToNV21_Any ,71,69,1.028985507,1847
[       OK ] LibYUVConvertTest.NV21ToYUV24_Unaligned ,71,69,1.028985507,1848
[       OK ] LibYUVConvertTest.RAWToRGB24_Invert ,142,138,1.028985507,1849
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_Linear ,1268,1232,1.029220779,1850
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Linear ,176,171,1.029239766,1851
[       OK ] LibYUVConvertTest.I420ToI444_Opt ,211,205,1.029268293,1852
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Unaligned ,454,441,1.029478458,1853
[       OK ] LibYUVScaleTest.UVTest3x ,419,407,1.029484029,1854
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Unaligned ,453,440,1.029545455,1855
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Bilinear_12 ,348,338,1.029585799,1856
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Box_12 ,348,338,1.029585799,1857
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Unaligned ,276,268,1.029850746,1858
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Unaligned ,276,268,1.029850746,1859
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Any ,138,134,1.029850746,1860
[       OK ] LibYUVConvertTest.UYVYToI420_Any ,103,100,1.03,1861
[       OK ] LibYUVConvertTest.J400ToARGB_Invert ,103,100,1.03,1862
[       OK ] LibYUVScaleTest.UVScaleFrom1920x1080_None ,309,300,1.03,1863
[       OK ] LibYUVConvertTest.AR30ToAR30_Unaligned ,433.65,421,1.030047506,1864
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_Linear ,1371,1331,1.030052592,1865
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Unaligned ,54.6,53,1.030188679,1866
[       OK ] LibYUVConvertTest.P210ToP410_Invert ,273,265,1.030188679,1867
[       OK ] LibYUVConvertTest.P216ToP416_Invert ,273,265,1.030188679,1868
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1920x1080_Linear ,1228,1192,1.030201342,1869
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_None ,238,231,1.03030303,1870
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear_12 ,136,132,1.03030303,1871
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Box ,475,461,1.030368764,1872
[       OK ] LibYUVConvertTest.I212ToI412_Unaligned ,276.15,268,1.030410448,1873
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Unaligned ,271,263,1.030418251,1874
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Unaligned ,271,263,1.030418251,1875
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Unaligned ,271,263,1.030418251,1876
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Unaligned ,271,263,1.030418251,1877
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Unaligned ,271,263,1.030418251,1878
[       OK ] LibYUVConvertTest.ARGBToI422_Unaligned ,203,197,1.030456853,1879
[       OK ] LibYUVConvertTest.ABGRToAR30_Invert ,135,131,1.030534351,1880
[       OK ] LibYUVConvertTest.ARGBToAR30_Invert ,135,131,1.030534351,1881
[       OK ] LibYUVConvertTest.I422ToI444_Unaligned ,168,163,1.030674847,1882
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Unaligned ,168,163,1.030674847,1883
[       OK ] LibYUVConvertTest.ARGBToRAW_Invert ,134,130,1.030769231,1884
[       OK ] LibYUVConvertTest.ARGBToRGB24_Invert ,134,130,1.030769231,1885
[       OK ] LibYUVConvertTest.ABGRToRAW_Invert ,134,130,1.030769231,1886
[       OK ] LibYUVConvertTest.ABGRToRGB24_Invert ,134,130,1.030769231,1887
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Unaligned ,169.05,164,1.030792683,1888
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Bilinear ,975.45,946,1.031131078,1889
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Linear ,976.5,947,1.031151003,1890
[       OK ] LibYUVConvertTest.YUY2ToNV12_Opt ,66,64,1.03125,1891
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Unaligned ,165,160,1.03125,1892
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_None ,396,384,1.03125,1893
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_None ,196,190,1.031578947,1894
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Any ,228,221,1.031674208,1895
[       OK ] LibYUVConvertTest.TestYUY2ToNV12 ,65,63,1.031746032,1896
[       OK ] LibYUVConvertTest.TestUYVYToNV12 ,65,63,1.031746032,1897
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_None ,130,126,1.031746032,1898
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom640x360_None ,455,441,1.031746032,1899
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Bilinear_12 ,2862.3,2774,1.031831291,1900
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Invert ,226,219,1.03196347,1901
[       OK ] LibYUVConvertTest.RAWToJNV21_Any ,258,250,1.032,1902
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_Bilinear ,1094,1060,1.032075472,1903
[       OK ] LibYUVConvertTest.ARGBToI422_Opt ,193,187,1.032085561,1904
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Linear ,1156.05,1120,1.0321875,1905
[       OK ] LibYUVConvertTest.BGRAToARGB_Opt ,121.8,118,1.03220339,1906
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Unaligned ,160,155,1.032258065,1907
[       OK ] LibYUVRotateTest.NV12Rotate180_Invert ,64,62,1.032258065,1908
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None_12 ,287,278,1.032374101,1909
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None_16 ,287,278,1.032374101,1910
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_None_12 ,924,895,1.032402235,1911
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Bilinear_16 ,223,216,1.032407407,1912
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Box_16 ,223,216,1.032407407,1913
[       OK ] LibYUVRotateTest.ARGBRotate270_Opt ,1357.65,1315,1.03243346,1914
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Any ,159,154,1.032467532,1915
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_None ,371.7,360,1.0325,1916
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Linear ,371.7,360,1.0325,1917
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Bilinear ,371.7,360,1.0325,1918
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear ,444,430,1.03255814,1919
[       OK ] LibYUVConvertTest.ARGBToNV12_Invert ,158,153,1.032679739,1920
[       OK ] LibYUVConvertTest.ABGRToNV21_Invert ,158,153,1.032679739,1921
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Box ,2381.4,2306,1.032697311,1922
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_Linear ,1041,1008,1.032738095,1923
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Box_16 ,879.9,852,1.032746479,1924
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_None ,380.1,368,1.032880435,1925
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Opt ,127.05,123,1.032926829,1926
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Opt ,127.05,123,1.032926829,1927
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Any ,127.05,123,1.032926829,1928
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_None ,381.15,369,1.032926829,1929
[       OK ] LibYUVScaleTest.UVScaleDownBy3_None ,345,334,1.032934132,1930
[       OK ] LibYUVConvertTest.I444ToI444_Unaligned ,94,91,1.032967033,1931
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Bilinear ,908,879,1.032992036,1932
[       OK ] LibYUVConvertTest.I444ToNV12_Any ,125,121,1.033057851,1933
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Opt ,156,151,1.033112583,1934
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Bilinear ,2381.4,2305,1.033145336,1935
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_Linear ,2127.3,2059,1.033171442,1936
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Any ,124,120,1.033333333,1937
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Opt ,124,120,1.033333333,1938
[       OK ] LibYUVConvertTest.J400ToARGB_Unaligned ,93,90,1.033333333,1939
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_Linear ,185,179,1.033519553,1940
[       OK ] LibYUVConvertTest.ABGRToNV21_Opt ,154,149,1.033557047,1941
[       OK ] LibYUVScaleTest.UVScaleDownBy3by4_None ,307,297,1.033670034,1942
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Linear ,1528.8,1479,1.0336714,1943
[       OK ] LibYUVConvertTest.ARGBToI420_Unaligned ,153,148,1.033783784,1944
[       OK ] LibYUVConvertTest.ARGBToRAW_Unaligned ,122,118,1.033898305,1945
[       OK ] LibYUVConvertTest.ARGBToRGB24_Unaligned ,122,118,1.033898305,1946
[       OK ] LibYUVConvertTest.ABGRToRAW_Unaligned ,122,118,1.033898305,1947
[       OK ] LibYUVRotateTest.NV12Rotate180_Opt ,61,59,1.033898305,1948
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Bilinear ,1216.95,1177,1.033942226,1949
[       OK ] LibYUVConvertTest.I420ToI444_Unaligned ,213,206,1.033980583,1950
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_None ,152,147,1.034013605,1951
[       OK ] LibYUVConvertTest.I212ToI422_Invert ,91,88,1.034090909,1952
[       OK ] LibYUVScaleTest.UVScaleSwapXY_None ,303,293,1.034129693,1953
[       OK ] LibYUVConvertTest.I410ToI444_Unaligned ,121,117,1.034188034,1954
[       OK ] LibYUVConvertTest.I412ToI444_Unaligned ,121,117,1.034188034,1955
[       OK ] LibYUVConvertTest.RAWToI420_Any ,242,234,1.034188034,1956
[       OK ] LibYUVConvertTest.ARGBToRAW_Opt ,121,117,1.034188034,1957
[       OK ] LibYUVConvertTest.ARGBToRGB24_Any ,121,117,1.034188034,1958
[       OK ] LibYUVConvertTest.ARGBToRGB24_Opt ,121,117,1.034188034,1959
[       OK ] LibYUVConvertTest.ABGRToRAW_Any ,121,117,1.034188034,1960
[       OK ] LibYUVConvertTest.ABGRToRAW_Opt ,121,117,1.034188034,1961
[       OK ] LibYUVConvertTest.ABGRToRGB24_Any ,121,117,1.034188034,1962
[       OK ] LibYUVConvertTest.ABGRToRGB24_Opt ,121,117,1.034188034,1963
[       OK ] LibYUVConvertTest.ARGBToI420_Invert ,151,146,1.034246575,1964
[       OK ] LibYUVRotateTest.I420Rotate270_Opt ,151,146,1.034246575,1965
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None ,276.15,267,1.034269663,1966
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Bilinear ,1603.35,1550,1.034419355,1967
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Box ,1603.35,1550,1.034419355,1968
[       OK ] LibYUVConvertTest.I212ToI012_Unaligned ,150,145,1.034482759,1969
[       OK ] LibYUVConvertTest.ARGBToRAW_Any ,120,116,1.034482759,1970
[       OK ] LibYUVConvertTest.J400ToARGB_Opt ,90,87,1.034482759,1971
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None ,90,87,1.034482759,1972
[       OK ] LibYUVScaleTest.UVScaleFrom569x480_None ,299,289,1.034602076,1973
[       OK ] LibYUVConvertTest.ARGBToJ420_Any ,209,202,1.034653465,1974
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_None ,495.6,479,1.034655532,1975
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Linear ,495.6,479,1.034655532,1976
[       OK ] LibYUVRotateTest.NV12Rotate90_Opt ,149,144,1.034722222,1977
[       OK ] LibYUVRotateTest.NV12Rotate270_Invert ,149,144,1.034722222,1978
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_None ,298,288,1.034722222,1979
[       OK ] LibYUVConvertTest.P010ToP410_Invert ,268,259,1.034749035,1980
[       OK ] LibYUVConvertTest.P012ToP412_Invert ,268,259,1.034749035,1981
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Box ,1216.95,1176,1.034821429,1982
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_None ,297,287,1.034843206,1983
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_Linear ,297,287,1.034843206,1984
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_Bilinear ,297,287,1.034843206,1985
[       OK ] LibYUVConvertTest.I012ToP012_Unaligned ,89,86,1.034883721,1986
[       OK ] LibYUVConvertTest.NV12ToNV24_Opt ,148,143,1.034965035,1987
[       OK ] LibYUVRotateTest.NV12Rotate90_Invert ,148,143,1.034965035,1988
[       OK ] LibYUVConvertTest.RAWToJ420_Opt ,207,200,1.035,1989
[       OK ] LibYUVConvertTest.ARGBToJ420_Unaligned ,177,171,1.035087719,1990
[       OK ] LibYUVConvertTest.ABGRToARGB_Unaligned ,118,114,1.035087719,1991
[       OK ] LibYUVConvertTest.ARGBToABGR_Unaligned ,118,114,1.035087719,1992
[       OK ] LibYUVConvertTest.ARGBToBGRA_Unaligned ,118,114,1.035087719,1993
[       OK ] LibYUVConvertTest.ARGBToRGBA_Unaligned ,118,114,1.035087719,1994
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Box_12 ,882,852,1.035211268,1995
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Box ,235,227,1.035242291,1996
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_Bilinear ,176,170,1.035294118,1997
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_Bilinear ,381,368,1.035326087,1998
[       OK ] LibYUVConvertTest.I410ToI444_Any ,117,113,1.03539823,1999
[       OK ] LibYUVConvertTest.I410ToI444_Opt ,117,113,1.03539823,2000
[       OK ] LibYUVConvertTest.I412ToI444_Any ,117,113,1.03539823,2001
[       OK ] LibYUVConvertTest.I412ToI444_Opt ,117,113,1.03539823,2002
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_None ,372.75,360,1.035416667,2003
[       OK ] LibYUVConvertTest.ARGBToI420_Opt ,146,141,1.035460993,2004
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Any ,376.95,364,1.035576923,2005
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Any ,376.95,364,1.035576923,2006
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Any ,376.95,364,1.035576923,2007
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Any ,376.95,364,1.035576923,2008
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Any ,376.95,364,1.035576923,2009
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Any ,376.95,364,1.035576923,2010
[       OK ] LibYUVConvertTest.I012ToI412_Unaligned ,349,337,1.035608309,2011
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Any ,379.05,366,1.035655738,2012
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Any ,379.05,366,1.035655738,2013
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Any ,379.05,366,1.035655738,2014
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Any ,379.05,366,1.035655738,2015
[       OK ] LibYUVConvertTest.I012ToP012_Invert ,87,84,1.035714286,2016
[       OK ] LibYUVConvertTest.P016ToP416_Any ,306.6,296,1.035810811,2017
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom640x360_Linear ,433,418,1.035885167,2018
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_None ,403,389,1.035989717,2019
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_None ,403,389,1.035989717,2020
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_Linear ,403,389,1.035989717,2021
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_Linear ,403,389,1.035989717,2022
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_Bilinear ,403,389,1.035989717,2023
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_Bilinear ,403,389,1.035989717,2024
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Unaligned ,518,500,1.036,2025
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Bilinear ,1866.9,1802,1.036015538,2026
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Bilinear_12 ,4436.25,4282,1.036022887,2027
[       OK ] LibYUVConvertTest.I210ToP210_Unaligned ,115,111,1.036036036,2028
[       OK ] LibYUVConvertTest.I212ToP212_Unaligned ,115,111,1.036036036,2029
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Linear ,345,333,1.036036036,2030
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Box ,345,333,1.036036036,2031
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Opt ,471.45,455,1.036153846,2032
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Opt ,229,221,1.036199095,2033
[       OK ] LibYUVConvertTest.NV16ToNV24_Any ,143,138,1.036231884,2034
[       OK ] LibYUVConvertTest.MM21ToI420_Any ,114,110,1.036363636,2035
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Opt ,228,220,1.036363636,2036
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_Bilinear ,114,110,1.036363636,2037
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear_16 ,5119.8,4940,1.036396761,2038
[       OK ] LibYUVConvertTest.I010ToP010_Any ,85,82,1.036585366,2039
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Bilinear ,1063.65,1026,1.036695906,2040
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Box ,1063.65,1026,1.036695906,2041
[       OK ] LibYUVConvertTest.RAWToJ420_Invert ,225,217,1.036866359,2042
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Opt ,420,405,1.037037037,2043
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Opt ,420,405,1.037037037,2044
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Opt ,420,405,1.037037037,2045
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Opt ,420,405,1.037037037,2046
[       OK ] LibYUVConvertTest.I210ToI420_Opt ,84,81,1.037037037,2047
[       OK ] LibYUVConvertTest.I420ToI444_Invert ,223,215,1.037209302,2048
[       OK ] LibYUVConvertTest.YUY2ToI422_Any ,139,134,1.037313433,2049
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Linear_12 ,3286.5,3168,1.037405303,2050
[       OK ] LibYUVConvertTest.I012ToP012_Opt ,83,80,1.0375,2051
[       OK ] LibYUVConvertTest.I212ToP212_Any ,110,106,1.037735849,2052
[       OK ] LibYUVConvertTest.RAWToI420_Invert ,220,212,1.037735849,2053
[       OK ] LibYUVConvertTest.RGB24ToI420_Invert ,220,212,1.037735849,2054
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear_12 ,5127.15,4940,1.037884615,2055
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Invert ,180.6,174,1.037931034,2056
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_None ,164,158,1.037974684,2057
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Bilinear ,82,79,1.037974684,2058
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear_16 ,2564.1,2470,1.038097166,2059
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear_16 ,136,131,1.038167939,2060
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear_16 ,136,131,1.038167939,2061
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_None_12 ,163,157,1.038216561,2062
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Box ,371.7,358,1.038268156,2063
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Bilinear ,557.55,537,1.038268156,2064
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Box ,557.55,537,1.038268156,2065
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Unaligned ,372.75,359,1.038300836,2066
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2067
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Unaligned ,372.75,359,1.038300836,2068
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2069
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Unaligned ,372.75,359,1.038300836,2070
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2071
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Unaligned ,372.75,359,1.038300836,2072
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2073
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2074
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Unaligned ,372.75,359,1.038300836,2075
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Unaligned ,372.75,359,1.038300836,2076
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_None ,372.75,359,1.038300836,2077
[       OK ] LibYUVConvertTest.I422ToI444_Invert ,186.9,180,1.038333333,2078
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Opt ,471.45,454,1.038436123,2079
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Opt ,471.45,454,1.038436123,2080
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Opt ,471.45,454,1.038436123,2081
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Any ,378,364,1.038461538,2082
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Box ,283.5,273,1.038461538,2083
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_None ,378,364,1.038461538,2084
[       OK ] LibYUVConvertTest.MM21ToI420_Invert ,81,78,1.038461538,2085
[       OK ] LibYUVConvertTest.RGB24ToI420_Any ,243,234,1.038461538,2086
[       OK ] LibYUVConvertTest.UYVYToI422_Invert ,108,104,1.038461538,2087
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_None ,81,78,1.038461538,2088
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Linear ,81,78,1.038461538,2089
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Any ,379.05,365,1.038493151,2090
[       OK ] LibYUVConvertTest.P016ToP416_Invert ,268,258,1.03875969,2091
[       OK ] LibYUVConvertTest.YUY2ToI420_Unaligned ,80,77,1.038961039,2092
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Bilinear ,346,333,1.039039039,2093
[       OK ] LibYUVConvertTest.RAWToJ420_Unaligned ,210,202,1.03960396,2094
[       OK ] LibYUVConvertTest.I400ToARGB_Invert ,131,126,1.03968254,2095
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Bilinear ,235,226,1.039823009,2096
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_Linear ,593,570,1.040350877,2097
[       OK ] LibYUVConvertTest.YUY2ToI420_Any ,103,99,1.04040404,2098
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Any ,180,173,1.040462428,2099
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Box ,180,173,1.040462428,2100
[       OK ] LibYUVRotateTest.ARGBRotate180_Opt ,154,148,1.040540541,2101
[       OK ] LibYUVConvertTest.RAWToI420_Opt ,205,197,1.040609137,2102
[       OK ] LibYUVConvertTest.RGB24ToI420_Opt ,205,197,1.040609137,2103
[       OK ] LibYUVConvertTest.ARGBToUYVY_Unaligned ,256,246,1.040650407,2104
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Bilinear ,179,172,1.040697674,2105
[       OK ] LibYUVConvertTest.RAWToJNV21_Invert ,230,221,1.040723982,2106
[       OK ] LibYUVConvertTest.NV16ToNV24_Opt ,153,147,1.040816327,2107
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Opt ,229,220,1.040909091,2108
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Any ,229,220,1.040909091,2109
[       OK ] LibYUVConvertTest.I400ToARGB_Unaligned ,127,122,1.040983607,2110
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Invert ,228,219,1.04109589,2111
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Invert ,228,219,1.04109589,2112
[       OK ] LibYUVConvertTest.I444ToNV21_Any ,126,121,1.041322314,2113
[       OK ] LibYUVRotateTest.I420Rotate90_Opt ,151,145,1.04137931,2114
[       OK ] LibYUVConvertTest.ARGBToJ420_Invert ,176,169,1.041420118,2115
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_None ,276,265,1.041509434,2116
[       OK ] LibYUVConvertTest.I400ToARGB_Any ,125,120,1.041666667,2117
[       OK ] LibYUVConvertTest.I400ToARGB_Opt ,125,120,1.041666667,2118
[       OK ] LibYUVRotateTest.NV12Rotate270_Opt ,149,143,1.041958042,2119
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None_12 ,149,143,1.041958042,2120
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None_16 ,149,143,1.041958042,2121
[       OK ] LibYUVConvertTest.ARGBToI444_Any ,321,308,1.042207792,2122
[       OK ] LibYUVConvertTest.I444ToI420_Unaligned ,74,71,1.042253521,2123
[       OK ] LibYUVConvertTest.P210ToP410_Opt ,295,283,1.042402827,2124
[       OK ] LibYUVConvertTest.RAWToJ420_Any ,245,235,1.042553191,2125
[       OK ] LibYUVConvertTest.RGB24ToJ420_Any ,245,235,1.042553191,2126
[       OK ] LibYUVConvertTest.NV12ToNV24_NullY ,122,117,1.042735043,2127
[       OK ] LibYUVConvertTest.ABGRToRGB24_Unaligned ,122,117,1.042735043,2128
[       OK ] LibYUVConvertTest.UYVYToI420_Opt ,73,70,1.042857143,2129
[       OK ] LibYUVConvertTest.ARGBToJ420_Opt ,170,163,1.042944785,2130
[       OK ] LibYUVConvertTest.RAWToARGB_Invert ,121,116,1.043103448,2131
[       OK ] LibYUVConvertTest.RAWToRGBA_Invert ,121,116,1.043103448,2132
[       OK ] LibYUVConvertTest.I420ToI422_Invert ,72,69,1.043478261,2133
[       OK ] LibYUVConvertTest.RAWToJNV21_Unaligned ,216,207,1.043478261,2134
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_Bilinear ,72,69,1.043478261,2135
[       OK ] LibYUVConvertTest.RAWToJNV21_Opt ,215,206,1.04368932,2136
[       OK ] LibYUVConvertTest.P010ToP410_NullY ,214,205,1.043902439,2137
[       OK ] LibYUVConvertTest.P012ToP412_NullY ,214,205,1.043902439,2138
[       OK ] LibYUVConvertTest.I210ToI420_Invert ,94,90,1.044444444,2139
[       OK ] LibYUVConvertTest.UYVYToI422_Opt ,94,90,1.044444444,2140
[       OK ] LibYUVConvertTest.P216ToP416_Opt ,305,292,1.044520548,2141
[       OK ] LibYUVConvertTest.RGB24ToJ400_Invert ,164,157,1.044585987,2142
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Box ,164,157,1.044585987,2143
[       OK ] LibYUVConvertTest.AR30ToAR30_Invert ,117,112,1.044642857,2144
[       OK ] LibYUVConvertTest.ARGBToARGB_Invert ,117,112,1.044642857,2145
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Bilinear ,117,112,1.044642857,2146
[       OK ] LibYUVConvertTest.I444ToNV12_Unaligned ,70,67,1.044776119,2147
[       OK ] LibYUVConvertTest.I444ToNV21_Unaligned ,70,67,1.044776119,2148
[       OK ] LibYUVConvertTest.UYVYToI422_Any ,140,134,1.044776119,2149
[       OK ] LibYUVConvertTest.YUY2ToNV12_Unaligned ,70,67,1.044776119,2150
[       OK ] LibYUVConvertTest.UYVYToNV12_Unaligned ,70,67,1.044776119,2151
[       OK ] LibYUVConvertTest.AR30ToARGB_Any ,139,133,1.045112782,2152
[       OK ] LibYUVConvertTest.I210ToI422_Invert ,92,88,1.045454545,2153
[       OK ] LibYUVConvertTest.I420ToUYVY_Any ,69,66,1.045454545,2154
[       OK ] LibYUVConvertTest.RGB24ToI420_Unaligned ,207,198,1.045454545,2155
[       OK ] LibYUVConvertTest.RGB24ToJ420_Opt ,207,198,1.045454545,2156
[       OK ] LibYUVConvertTest.BGRAToARGB_Invert ,115,110,1.045454545,2157
[       OK ] LibYUVConvertTest.RGBAToARGB_Invert ,115,110,1.045454545,2158
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Any ,230,220,1.045454545,2159
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Any ,230,220,1.045454545,2160
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Opt ,230,220,1.045454545,2161
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Box_12 ,3492,3340,1.045508982,2162
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Linear ,849,812,1.045566502,2163
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_None ,183,175,1.045714286,2164
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Bilinear_12 ,182,174,1.045977011,2165
[       OK ] LibYUVConvertTest.I010ToI420_Invert ,68,65,1.046153846,2166
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Linear ,181,173,1.046242775,2167
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Linear_12 ,384,367,1.046321526,2168
[       OK ] LibYUVConvertTest.I444ToI444_Any ,90,86,1.046511628,2169
[       OK ] LibYUVConvertTest.J400ToARGB_Any ,90,86,1.046511628,2170
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Box ,269,257,1.046692607,2171
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_Linear ,493,471,1.04670913,2172
[       OK ] LibYUVConvertTest.NV16ToNV24_Unaligned ,156,149,1.046979866,2173
[       OK ] LibYUVConvertTest.I210ToP210_Any ,111,106,1.047169811,2174
[       OK ] LibYUVConvertTest.YUY2ToI422_Invert ,111,106,1.047169811,2175
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_Box ,507,484,1.047520661,2176
[       OK ] LibYUVConvertTest.I444ToI444_Opt ,88,84,1.047619048,2177
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Invert ,110,105,1.047619048,2178
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_Linear ,594,567,1.047619048,2179
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Linear ,176,168,1.047619048,2180
[       OK ] LibYUVConvertTest.NV12ToNV24_Unaligned ,153,146,1.047945205,2181
[       OK ] LibYUVConvertTest.I010ToP010_Invert ,87,83,1.048192771,2182
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_None ,152,145,1.048275862,2183
[       OK ] LibYUVConvertTest.J400ToJ420_Any ,65,62,1.048387097,2184
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_None ,130,124,1.048387097,2185
[       OK ] LibYUVConvertTest.P016ToP416_NullY ,215,205,1.048780488,2186
[       OK ] LibYUVConvertTest.MM21ToNV12_Any ,86,82,1.048780488,2187
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear ,107,102,1.049019608,2188
[       OK ] LibYUVConvertTest.I422ToYUY2_Invert ,64,61,1.049180328,2189
[       OK ] LibYUVConvertTest.ARGBToYUY2_Unaligned ,256,244,1.049180328,2190
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_None ,829,790,1.049367089,2191
[       OK ] LibYUVConvertTest.I012ToP012_Any ,85,81,1.049382716,2192
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Any ,529,504,1.049603175,2193
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_Linear ,465,443,1.0496614,2194
[       OK ] LibYUVConvertTest.H010ToH010_Invert ,84,80,1.05,2195
[       OK ] LibYUVConvertTest.I010ToP010_Opt ,84,80,1.05,2196
[       OK ] LibYUVConvertTest.RGB24ToJ420_Unaligned ,210,200,1.05,2197
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_None ,147,140,1.05,2198
[       OK ] LibYUVConvertTest.RAWToI420_Unaligned ,208,198,1.050505051,2199
[       OK ] LibYUVConvertTest.I210ToI410_Unaligned ,270,257,1.050583658,2200
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Bilinear ,270,257,1.050583658,2201
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_Linear ,166,158,1.050632911,2202
[       OK ] LibYUVConvertTest.I420ToI012_Any ,62,59,1.050847458,2203
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_Linear ,62,59,1.050847458,2204
[       OK ] LibYUVConvertTest.RAWToJ400_Invert ,165,157,1.050955414,2205
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_Linear ,82,78,1.051282051,2206
[       OK ] LibYUVConvertTest.I422ToI420_Any ,61,58,1.051724138,2207
[       OK ] LibYUVConvertTest.RGB24ToARGB_Invert ,122,116,1.051724138,2208
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToNV12_Opt ,61,58,1.051724138,2209
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToNV21_Opt ,61,58,1.051724138,2210
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Box_12 ,183,174,1.051724138,2211
[       OK ] LibYUVConvertTest.MM21ToI420_Unaligned ,81,77,1.051948052,2212
[       OK ] LibYUVConvertTest.I210ToI420_Any ,101,96,1.052083333,2213
[       OK ] LibYUVRotateTest.RotatePlane90_Opt ,101,96,1.052083333,2214
[       OK ] LibYUVConvertTest.I422ToNV21_Opt ,60,57,1.052631579,2215
[       OK ] LibYUVConvertTest.I420ToYUY2_Invert ,60,57,1.052631579,2216
[       OK ] LibYUVConvertTest.AR30ToARGB_Opt ,140,133,1.052631579,2217
[       OK ] LibYUVRotateTest.RotatePlane270_Opt ,100,95,1.052631579,2218
[       OK ] LibYUVConvertTest.AB30ToABGR_Any ,139,132,1.053030303,2219
[       OK ] LibYUVConvertTest.AB30ToARGB_Opt ,139,132,1.053030303,2220
[       OK ] LibYUVConvertTest.I210ToI422_Opt ,79,75,1.053333333,2221
[       OK ] LibYUVConvertTest.I212ToI422_Opt ,79,75,1.053333333,2222
[       OK ] LibYUVConvertTest.UYVYToI420_Invert ,79,75,1.053333333,2223
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Box ,118,112,1.053571429,2224
[       OK ] LibYUVConvertTest.ABGRToAR30_Unaligned ,157,149,1.053691275,2225
[       OK ] LibYUVConvertTest.I212ToI012_Invert ,98,93,1.053763441,2226
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None_12 ,98,93,1.053763441,2227
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None_16 ,98,93,1.053763441,2228
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Opt ,509,483,1.053830228,2229
[       OK ] LibYUVConvertTest.NV21ToYUV24_Invert ,78,74,1.054054054,2230
[       OK ] LibYUVConvertTest.ARGBToI400_Invert ,117,111,1.054054054,2231
[       OK ] LibYUVConvertTest.RGBAToJ400_Invert ,117,111,1.054054054,2232
[       OK ] LibYUVConvertTest.UYVYToI422_Unaligned ,97,92,1.054347826,2233
[       OK ] LibYUVConvertTest.YUY2ToI422_Opt ,97,92,1.054347826,2234
[       OK ] LibYUVConvertTest.ARGBToI400_Opt ,97,92,1.054347826,2235
[       OK ] LibYUVConvertTest.RGBAToJ400_Unaligned ,97,92,1.054347826,2236
[       OK ] LibYUVConvertTest.RGB24ToJ400_Unaligned ,155,147,1.054421769,2237
[       OK ] LibYUVConvertTest.RAWToJ400_Any ,155,147,1.054421769,2238
[       OK ] LibYUVConvertTest.RAWToJ400_Opt ,155,147,1.054421769,2239
[       OK ] LibYUVConvertTest.ABGRToARGB_Invert ,116,110,1.054545455,2240
[       OK ] LibYUVConvertTest.ARGBToABGR_Invert ,116,110,1.054545455,2241
[       OK ] LibYUVConvertTest.ARGBToBGRA_Invert ,116,110,1.054545455,2242
[       OK ] LibYUVConvertTest.ARGBToJ400_Invert ,116,110,1.054545455,2243
[       OK ] LibYUVConvertTest.ARGBToRGBA_Invert ,116,110,1.054545455,2244
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV12_Any ,58,55,1.054545455,2245
[       OK ] LibYUVConvertTest.JNV21ToARGB_Any ,270,256,1.0546875,2246
[       OK ] LibYUVConvertTest.RGB24ToJ400_Opt ,154,146,1.054794521,2247
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Box_12 ,7065,6697,1.054949978,2248
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear ,115,109,1.055045872,2249
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear ,115,109,1.055045872,2250
[       OK ] LibYUVScaleTest.UVScaleFrom640x360_Linear ,115,109,1.055045872,2251
[       OK ] LibYUVScaleTest.UVScaleFrom640x360_Bilinear ,115,109,1.055045872,2252
[       OK ] LibYUVConvertTest.NV21ToARGB_Any ,268,254,1.05511811,2253
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_None ,134,127,1.05511811,2254
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_Linear ,381,361,1.055401662,2255
[       OK ] LibYUVConvertTest.MM21ToNV12_Unaligned ,76,72,1.055555556,2256
[       OK ] LibYUVConvertTest.MM21ToNV12_Invert ,76,72,1.055555556,2257
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Invert ,513,486,1.055555556,2258
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_None ,285,270,1.055555556,2259
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_Linear ,151,143,1.055944056,2260
[       OK ] LibYUVConvertTest.RGB24ToJ420_Invert ,225,213,1.056338028,2261
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_None_12 ,375,355,1.056338028,2262
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Unaligned ,56,53,1.056603774,2263
[       OK ] LibYUVConvertTest.YUY2ToI420_Opt ,74,70,1.057142857,2264
[       OK ] LibYUVConvertTest.ABGRToAR30_Any ,111,105,1.057142857,2265
[       OK ] LibYUVConvertTest.ABGRToAR30_Opt ,111,105,1.057142857,2266
[       OK ] LibYUVConvertTest.ARGBToAR30_Any ,111,105,1.057142857,2267
[       OK ] LibYUVConvertTest.ARGBToAR30_Opt ,111,105,1.057142857,2268
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Box ,147,139,1.057553957,2269
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Bilinear ,165,156,1.057692308,2270
[       OK ] LibYUVConvertTest.I420ToI010_Invert ,73,69,1.057971014,2271
[       OK ] LibYUVConvertTest.I420ToI012_Invert ,73,69,1.057971014,2272
[       OK ] LibYUVConvertTest.H420ToH010_Invert ,73,69,1.057971014,2273
[       OK ] LibYUVConvertTest.I422ToUYVY_Any ,73,69,1.057971014,2274
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_None ,91,86,1.058139535,2275
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_None ,91,86,1.058139535,2276
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_Linear ,91,86,1.058139535,2277
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_Linear ,91,86,1.058139535,2278
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_Bilinear ,91,86,1.058139535,2279
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_Bilinear ,91,86,1.058139535,2280
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Linear_12 ,781,738,1.058265583,2281
[       OK ] LibYUVConvertTest.NV16ToNV24_NullY ,127,120,1.058333333,2282
[       OK ] LibYUVConvertTest.I210ToI420_Unaligned ,90,85,1.058823529,2283
[       OK ] LibYUVConvertTest.I010ToP010_Unaligned ,90,85,1.058823529,2284
[       OK ] LibYUVRotateTest.I444Rotate0_Opt ,90,85,1.058823529,2285
[       OK ] LibYUVConvertTest.JNV12ToABGR_Any ,269,254,1.059055118,2286
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Linear_12 ,196,185,1.059459459,2287
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Linear_16 ,196,185,1.059459459,2288
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_None ,160,151,1.059602649,2289
[       OK ] LibYUVConvertTest.NV21ToYUV24_Opt ,71,67,1.059701493,2290
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_Linear ,372,351,1.05982906,2291
[       OK ] LibYUVConvertTest.NV21ToYUV24_Any ,88,83,1.060240964,2292
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Linear ,88,83,1.060240964,2293
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Bilinear ,123,116,1.060344828,2294
[       OK ] LibYUVConvertTest.AB30ToABGR_Opt ,140,132,1.060606061,2295
[       OK ] LibYUVConvertTest.AB30ToARGB_Any ,140,132,1.060606061,2296
[       OK ] LibYUVConvertTest.I420ToYUY2_Opt ,52,49,1.06122449,2297
[       OK ] LibYUVConvertTest.I420ToUYVY_Opt ,52,49,1.06122449,2298
[       OK ] LibYUVConvertTest.RAWToJ400_Unaligned ,156,147,1.06122449,2299
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Linear ,104,98,1.06122449,2300
[       OK ] LibYUVConvertTest.RGB24ToJ400_Any ,155,146,1.061643836,2301
[       OK ] LibYUVConvertTest.RAWToARGB_Opt ,103,97,1.06185567,2302
[       OK ] LibYUVConvertTest.ARGBToABGR_Any ,120,113,1.061946903,2303
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Bilinear ,120,113,1.061946903,2304
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Box ,120,113,1.061946903,2305
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_Linear ,411,387,1.062015504,2306
[       OK ] LibYUVConvertTest.I444ToI444_Invert ,85,80,1.0625,2307
[       OK ] LibYUVConvertTest.I010ToI010_Invert ,85,80,1.0625,2308
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Opt ,51,48,1.0625,2309
[       OK ] LibYUVConvertTest.ARGBToI400_Any ,85,80,1.0625,2310
[       OK ] LibYUVConvertTest.AR30ToAB30_Invert ,135,127,1.062992126,2311
[       OK ] LibYUVConvertTest.P212ToP412_NullY ,219,206,1.063106796,2312
[       OK ] LibYUVConvertTest.NV12ToABGR_Any ,269,253,1.063241107,2313
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_None_12 ,84,79,1.063291139,2314
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_None_16 ,84,79,1.063291139,2315
[       OK ] LibYUVConvertTest.P010ToP410_Opt ,302,284,1.063380282,2316
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_Bilinear ,151,142,1.063380282,2317
[       OK ] LibYUVConvertTest.P210ToP410_NullY ,218,205,1.063414634,2318
[       OK ] LibYUVConvertTest.P216ToP416_NullY ,218,205,1.063414634,2319
[       OK ] LibYUVConvertTest.ARGBToI444_Invert ,284,267,1.063670412,2320
[       OK ] LibYUVScaleTest.UVScaleTo569x480_None ,100,94,1.063829787,2321
[       OK ] LibYUVConvertTest.I210ToI422_Unaligned ,83,78,1.064102564,2322
[       OK ] LibYUVConvertTest.I212ToI422_Unaligned ,83,78,1.064102564,2323
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Bilinear ,148,139,1.064748201,2324
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_None ,82,77,1.064935065,2325
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None_12 ,98,92,1.065217391,2326
[       OK ] LibYUVConvertTest.I422ToUYVY_Unaligned ,65,61,1.06557377,2327
[       OK ] LibYUVConvertTest.I400ToI420_Any ,65,61,1.06557377,2328
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_Linear ,274,257,1.06614786,2329
[       OK ] LibYUVConvertTest.I422ToUYVY_Invert ,64,60,1.066666667,2330
[       OK ] LibYUVConvertTest.UYVYToI420_Unaligned ,80,75,1.066666667,2331
[       OK ] LibYUVConvertTest.YUY2ToI420_Invert ,80,75,1.066666667,2332
[       OK ] LibYUVScaleTest.I444ScaleTo1x1_Box ,80,75,1.066666667,2333
[       OK ] LibYUVConvertTest.BGRAToI420_Any ,270,253,1.067193676,2334
[       OK ] LibYUVConvertTest.I210ToI422_Any ,79,74,1.067567568,2335
[       OK ] LibYUVScaleTest.ARGBScaleClipTo320x240_Linear ,79,74,1.067567568,2336
[       OK ] LibYUVScaleTest.ARGBScaleClipTo320x240_Bilinear ,79,74,1.067567568,2337
[       OK ] LibYUVConvertTest.I420ToI010_Unaligned ,63,59,1.06779661,2338
[       OK ] LibYUVConvertTest.H420ToH010_Unaligned ,63,59,1.06779661,2339
[       OK ] LibYUVConvertTest.H420ToH012_Unaligned ,63,59,1.06779661,2340
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear ,63,59,1.06779661,2341
[       OK ] LibYUVConvertTest.I210ToI410_Any ,235,220,1.068181818,2342
[       OK ] LibYUVConvertTest.NV12ToNV24_Any ,141,132,1.068181818,2343
[       OK ] LibYUVConvertTest.AR30ToABGR_Any ,141,132,1.068181818,2344
[       OK ] LibYUVConvertTest.MM21ToI420_Opt ,78,73,1.068493151,2345
[       OK ] LibYUVConvertTest.I422ToI422_Invert ,62,58,1.068965517,2346
[       OK ] LibYUVConvertTest.H420ToH012_Any ,62,58,1.068965517,2347
[       OK ] LibYUVConvertTest.H420ToH012_Opt ,62,58,1.068965517,2348
[       OK ] LibYUVConvertTest.I420ToYUY2_Unaligned ,62,58,1.068965517,2349
[       OK ] LibYUVConvertTest.I420ToUYVY_Unaligned ,62,58,1.068965517,2350
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Box ,123,115,1.069565217,2351
[       OK ] LibYUVConvertTest.AR30ToAB30_Unaligned ,122,114,1.070175439,2352
[       OK ] LibYUVRotateTest.I422Rotate0_Opt ,61,57,1.070175439,2353
[       OK ] LibYUVConvertTest.ARGBToBGRA_Any ,121,113,1.07079646,2354
[       OK ] LibYUVConvertTest.I444ToI420_Invert ,75,70,1.071428571,2355
[       OK ] LibYUVConvertTest.I010ToI420_Opt ,60,56,1.071428571,2356
[       OK ] LibYUVConvertTest.I422ToNV21_Invert ,60,56,1.071428571,2357
[       OK ] LibYUVConvertTest.I420ToUYVY_Invert ,60,56,1.071428571,2358
[       OK ] LibYUVConvertTest.RAWToRGBA_Any ,104,97,1.072164948,2359
[       OK ] LibYUVConvertTest.RGB24ToARGB_Any ,104,97,1.072164948,2360
[       OK ] LibYUVConvertTest.H420ToH012_Invert ,74,69,1.072463768,2361
[       OK ] LibYUVConvertTest.ARGBToYUY2_Opt ,251,234,1.072649573,2362
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV21_Any ,59,55,1.072727273,2363
[       OK ] LibYUVConvertTest.ARGBToI444_Unaligned ,280,261,1.072796935,2364
[       OK ] LibYUVConvertTest.YUY2ToARGB_Any ,221,206,1.072815534,2365
[       OK ] LibYUVConvertTest.RAWToARGB_Any ,103,96,1.072916667,2366
[       OK ] LibYUVConvertTest.RGB24ToARGB_Opt ,103,96,1.072916667,2367
[       OK ] LibYUVConvertTest.MM21ToNV12_Opt ,73,68,1.073529412,2368
[       OK ] LibYUVConvertTest.I422ToYUY2_Any ,73,68,1.073529412,2369
[       OK ] LibYUVConvertTest.BGRAToI420_Invert ,248,231,1.073593074,2370
[       OK ] LibYUVConvertTest.I444ToNV12_Invert ,72,67,1.074626866,2371
[       OK ] LibYUVConvertTest.I444ToNV21_Invert ,72,67,1.074626866,2372
[       OK ] LibYUVConvertTest.I444ToI420_Opt ,71,66,1.075757576,2373
[       OK ] LibYUVConvertTest.AR30ToABGR_Opt ,142,132,1.075757576,2374
[       OK ] LibYUVConvertTest.I210ToI010_Invert ,99,92,1.076086957,2375
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None_16 ,98,91,1.076923077,2376
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_None ,83,77,1.077922078,2377
[       OK ] LibYUVConvertTest.H010ToH420_Invert ,69,64,1.078125,2378
[       OK ] LibYUVConvertTest.I012ToI420_Invert ,69,64,1.078125,2379
[       OK ] LibYUVConvertTest.I444ToNV12_Opt ,69,64,1.078125,2380
[       OK ] LibYUVConvertTest.I444ToNV21_Opt ,69,64,1.078125,2381
[       OK ] LibYUVConvertTest.I422ToUYVY_Opt ,55,51,1.078431373,2382
[       OK ] LibYUVConvertTest.I420ToI422_Any ,96,89,1.078651685,2383
[       OK ] LibYUVConvertTest.ABGRToARGB_Opt ,122,113,1.079646018,2384
[       OK ] LibYUVConvertTest.ARGBToBGRA_Opt ,122,113,1.079646018,2385
[       OK ] LibYUVConvertTest.ARGBToRGBA_Any ,122,113,1.079646018,2386
[       OK ] LibYUVConvertTest.ARGBToRGBA_Opt ,122,113,1.079646018,2387
[       OK ] LibYUVConvertTest.ARGBToI400_Unaligned ,94,87,1.08045977,2388
[       OK ] LibYUVConvertTest.I420ToI422_Opt ,67,62,1.080645161,2389
[       OK ] LibYUVConvertTest.I212ToI422_Any ,80,74,1.081081081,2390
[       OK ] LibYUVConvertTest.I422ToYUY2_Unaligned ,65,60,1.083333333,2391
[       OK ] LibYUVConvertTest.RAWToRGBA_Opt ,104,96,1.083333333,2392
[       OK ] LibYUVConvertTest.YUY2ToY_Any ,52,48,1.083333333,2393
[       OK ] LibYUVScaleTest.UVScaleDownBy4_Bilinear ,1648,1521,1.083497699,2394
[       OK ] LibYUVConvertTest.I420ToI012_Unaligned ,64,59,1.084745763,2395
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box ,64,59,1.084745763,2396
[       OK ] LibYUVConvertTest.I400ToI420_Invert ,51,47,1.085106383,2397
[       OK ] LibYUVConvertTest.I400ToI420_Opt ,51,47,1.085106383,2398
[       OK ] LibYUVConvertTest.J400ToJ420_Invert ,51,47,1.085106383,2399
[       OK ] LibYUVConvertTest.H010ToH420_Unaligned ,63,58,1.086206897,2400
[       OK ] LibYUVConvertTest.H420ToH010_Any ,63,58,1.086206897,2401
[       OK ] LibYUVConvertTest.I010ToI420_Unaligned ,63,58,1.086206897,2402
[       OK ] LibYUVConvertTest.I012ToI420_Unaligned ,63,58,1.086206897,2403
[       OK ] LibYUVScaleTest.ARGBScaleTo320x240_Linear ,63,58,1.086206897,2404
[       OK ] LibYUVConvertTest.ARGBToI444_Opt ,276,254,1.086614173,2405
[       OK ] LibYUVConvertTest.I422ToI420_Invert ,50,46,1.086956522,2406
[       OK ] LibYUVRotateTest.NV12Rotate0_Invert ,50,46,1.086956522,2407
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom320x240_Linear ,348,320,1.0875,2408
[       OK ] LibYUVConvertTest.I420ToI010_Opt ,62,57,1.087719298,2409
[       OK ] LibYUVConvertTest.I420ToI012_Opt ,62,57,1.087719298,2410
[       OK ] LibYUVConvertTest.P012ToP412_Opt ,308,283,1.088339223,2411
[       OK ] LibYUVScaleTest.UVScaleDownBy4_Linear ,1632,1499,1.088725817,2412
[       OK ] LibYUVConvertTest.H010ToH420_Any ,61,56,1.089285714,2413
[       OK ] LibYUVConvertTest.I010ToI420_Any ,61,56,1.089285714,2414
[       OK ] LibYUVConvertTest.I012ToI420_Any ,61,56,1.089285714,2415
[       OK ] LibYUVConvertTest.ABGRToARGB_Any ,122,112,1.089285714,2416
[       OK ] LibYUVConvertTest.ARGBToABGR_Opt ,122,112,1.089285714,2417
[       OK ] LibYUVConvertTest.ARGBToAR30_Unaligned ,158,145,1.089655172,2418
[       OK ] LibYUVConvertTest.H010ToH420_Opt ,60,55,1.090909091,2419
[       OK ] LibYUVConvertTest.I012ToI420_Opt ,60,55,1.090909091,2420
[       OK ] LibYUVConvertTest.P212ToP412_Opt ,312,286,1.090909091,2421
[       OK ] LibYUVScaleTest.ARGBScaleClipTo320x240_None ,60,55,1.090909091,2422
[       OK ] LibYUVConvertTest.I012ToI412_Any ,311,285,1.09122807,2423
[       OK ] LibYUVConvertTest.I420ToYUY2_Any ,71,65,1.092307692,2424
[       OK ] LibYUVConvertTest.Android420ToI420ToNV12_Any ,59,54,1.092592593,2425
[       OK ] LibYUVConvertTest.Android420ToI420ToNV21_Any ,59,54,1.092592593,2426
[       OK ] LibYUVConvertTest.I422ToI422_Any ,58,53,1.094339623,2427
[       OK ] LibYUVConvertTest.I422ToI422_Opt ,58,53,1.094339623,2428
[       OK ] LibYUVConvertTest.BGRAToI420_Opt ,243,222,1.094594595,2429
[       OK ] LibYUVScaleTest.UVTest4x ,1665,1521,1.094674556,2430
[       OK ] LibYUVConvertTest.ARGBToARGB_Any ,183,167,1.095808383,2431
[       OK ] LibYUVConvertTest.BGRAToI420_Unaligned ,249,227,1.0969163,2432
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_None ,56,51,1.098039216,2433
[       OK ] LibYUVConvertTest.I422ToYUY2_Opt ,55,50,1.1,2434
[       OK ] LibYUVConvertTest.I010ToI010_Unaligned ,141,128,1.1015625,2435
[       OK ] LibYUVConvertTest.ARGBToARGB_Opt ,184,167,1.101796407,2436
[       OK ] LibYUVConvertTest.I420ToI010_Any ,64,58,1.103448276,2437
[       OK ] LibYUVScaleTest.ARGBScaleTo320x240_Bilinear ,64,58,1.103448276,2438
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_None_12 ,53,48,1.104166667,2439
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_None_16 ,53,48,1.104166667,2440
[       OK ] LibYUVConvertTest.H420ToH010_Opt ,63,57,1.105263158,2441
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_None ,73,66,1.106060606,2442
[       OK ] LibYUVConvertTest.AR30ToAB30_Any ,114,103,1.106796117,2443
[       OK ] LibYUVConvertTest.I420ToI422_Unaligned ,72,65,1.107692308,2444
[       OK ] LibYUVConvertTest.I422ToI420_Opt ,51,46,1.108695652,2445
[       OK ] LibYUVConvertTest.J400ToJ420_Opt ,51,46,1.108695652,2446
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_None_12 ,51,46,1.108695652,2447
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_None_16 ,51,46,1.108695652,2448
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Linear_12 ,102,92,1.108695652,2449
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Linear_16 ,102,92,1.108695652,2450
[       OK ] LibYUVScaleTest.RGBScaleTo1x1_None ,91,82,1.109756098,2451
[       OK ] LibYUVScaleTest.RGBScaleTo1x1_Linear ,91,82,1.109756098,2452
[       OK ] LibYUVConvertTest.NV21ToI420_Invert ,50,45,1.111111111,2453
[       OK ] LibYUVConvertTest.YUY2ToY_Invert ,50,45,1.111111111,2454
[       OK ] LibYUVConvertTest.RGB565ToI420_Any ,308,277,1.111913357,2455
[       OK ] LibYUVConvertTest.I210ToI010_Any ,147,132,1.113636364,2456
[       OK ] LibYUVConvertTest.ARGBToJ400_Any ,88,79,1.113924051,2457
[       OK ] LibYUVConvertTest.RGB565ToI420_Invert ,280,251,1.115537849,2458
[       OK ] LibYUVConvertTest.I422ToI420_Unaligned ,55,49,1.12244898,2459
[       OK ] LibYUVConvertTest.ARGBToJ400_Unaligned ,100,89,1.123595506,2460
[       OK ] LibYUVConvertTest.AR30ToAB30_Opt ,116,103,1.126213592,2461
[       OK ] LibYUVConvertTest.ARGBToJ400_Opt ,107,95,1.126315789,2462
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None ,53,47,1.127659574,2463
[       OK ] LibYUVConvertTest.RGB565ToI420_Unaligned ,272,241,1.128630705,2464
[       OK ] LibYUVConvertTest.RGB565ToI420_Opt ,272,240,1.133333333,2465
[       OK ] LibYUVConvertTest.I422ToI422_Unaligned ,64,56,1.142857143,2466
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Box_12 ,19129,16716,1.144352716,2467
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Bilinear_12 ,1815,1586,1.144388398,2468
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Box_12 ,1815,1586,1.144388398,2469
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Linear_12 ,1818,1583,1.148452306,2470
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Bilinear_12 ,918,799,1.14893617,2471
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Box_12 ,918,799,1.14893617,2472
[       OK ] LibYUVScaleTest.RGBScaleTo1x1_Bilinear ,92,80,1.15,2473
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Linear_12 ,920,797,1.154328733,2474
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Box_12 ,39068,33744,1.157776197,2475
[       OK ] LibYUVConvertTest.AR30ToAR30_Opt ,194,167,1.161676647,2476
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_None ,86,74,1.162162162,2477
[       OK ] LibYUVConvertTest.RGB565ToARGB_Invert ,171,146,1.171232877,2478
[       OK ] LibYUVScaleTest.I444ScaleTo1x1_Box_12 ,369,312,1.182692308,2479
[       OK ] LibYUVScaleTest.I444ScaleTo1x1_Box_16 ,369,312,1.182692308,2480
[       OK ] LibYUVScaleTest.I420ScaleTo1x1_Box_16 ,189,159,1.188679245,2481
[       OK ] LibYUVScaleTest.I420ScaleTo1x1_Box_12 ,188,158,1.189873418,2482
[       OK ] LibYUVConvertTest.AR30ToAR30_Any ,200,167,1.19760479,2483
[       OK ] LibYUVConvertTest.NV21ToNV12_Unaligned ,52,43,1.209302326,2484
[       OK ] LibYUVConvertTest.RGB565ToARGB_Unaligned ,160,130,1.230769231,2485
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_None_12 ,121,98,1.234693878,2486
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_None_16 ,121,98,1.234693878,2487
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_None_12 ,121,98,1.234693878,2488
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_None_16 ,121,98,1.234693878,2489
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Linear_12 ,121,98,1.234693878,2490
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Linear_16 ,121,98,1.234693878,2491
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Linear_12 ,121,98,1.234693878,2492
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Linear_16 ,121,98,1.234693878,2493
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Bilinear_12 ,121,98,1.234693878,2494
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Bilinear_16 ,121,98,1.234693878,2495
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Bilinear_12 ,121,98,1.234693878,2496
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Bilinear_16 ,121,98,1.234693878,2497
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Box_12 ,121,98,1.234693878,2498
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Box_16 ,121,98,1.234693878,2499
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Box_12 ,121,98,1.234693878,2500
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Box_16 ,121,98,1.234693878,2501
[       OK ] LibYUVConvertTest.RGB565ToARGB_Opt ,157,126,1.246031746,2502
[       OK ] LibYUVConvertTest.RGB565ToARGB_Any ,157,125,1.256,2503
[       OK ] LibYUVScaleTest.UVScaleDownBy2_None ,111,85,1.305882353,2504
[       OK ] LibYUVConvertTest.P216ToP416_Unaligned ,396,301,1.315614618,2505
[       OK ] LibYUVConvertTest.P012ToP412_Unaligned ,387,294,1.316326531,2506
[       OK ] LibYUVConvertTest.P016ToP416_Unaligned ,409,310,1.319354839,2507
[       OK ] LibYUVConvertTest.I212ToI012_Any ,172,129,1.333333333,2508
[       OK ] LibYUVConvertTest.P010ToP410_Unaligned ,408,305,1.337704918,2509
[       OK ] LibYUVConvertTest.P212ToP412_Unaligned ,407,294,1.384353741,2510
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_None ,55,38,1.447368421,2511
[       OK ] LibYUVConvertTest.I412ToI012_Opt ,419,289,1.44982699,2512
[       OK ] LibYUVConvertTest.I412ToI012_Unaligned ,436,299,1.45819398,2513
[       OK ] LibYUVConvertTest.P210ToP410_Unaligned ,445,300,1.483333333,2514
[       OK ] LibYUVConvertTest.I410ToI010_Unaligned ,432,287,1.505226481,2515
[       OK ] LibYUVConvertTest.I410ToI010_Opt ,416,274,1.518248175,2516
[       OK ] LibYUVConvertTest.I410ToI010_Invert ,396,248,1.596774194,2517
[       OK ] LibYUVConvertTest.I412ToI012_Invert ,396,247,1.603238866,2518
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Bilinear_12 ,1970,1135,1.735682819,2519
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Box_12 ,1971,1130,1.744247788,2520
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Bilinear_12 ,246,140,1.757142857,2521
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Bilinear_16 ,246,140,1.757142857,2522
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Box_12 ,246,140,1.757142857,2523
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Box_16 ,246,140,1.757142857,2524
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Box_12 ,966,546,1.769230769,2525
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear_12 ,489,276,1.77173913,2526
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear_16 ,489,276,1.77173913,2527
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box_12 ,489,276,1.77173913,2528
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box_16 ,489,276,1.77173913,2529
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Bilinear_12 ,966,545,1.772477064,2530
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_None_12 ,466,204,2.284313725,2531
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_None_12 ,240,104,2.307692308,2532


==> figures/plots/yuv-intel.csv <==
name,old,new,speedup,row
[       OK ] LibYUVScaleTest.UVScaleDownBy4_Linear ,2166,2127,0.98199446,1
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None_16 ,500,491,0.982,2
[       OK ] LibYUVScaleTest.UVTest4x ,2311,2270,0.982258762,3
[       OK ] LibYUVConvertTest.ARGBToAR30_Any ,345,339,0.982608696,4
[       OK ] LibYUVConvertTest.I420ToARGB4444_Unaligned ,698,686,0.982808023,5
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Invert ,293,288,0.982935154,6
[       OK ] LibYUVConvertTest.AR30ToARGB_Unaligned ,360,354,0.983333333,7
[       OK ] LibYUVConvertTest.AR30ToABGR_Unaligned ,361,355,0.983379501,8
[       OK ] LibYUVConvertTest.H410ToAB30_Any ,556,547,0.98381295,9
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Invert ,372,366,0.983870968,10
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_None ,746,734,0.983914209,11
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None_12 ,499,491,0.983967936,12
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Linear ,1497,1475,0.985303941,13
[       OK ] LibYUVConvertTest.ABGRToAR30_Opt ,344,339,0.985465116,14
[       OK ] LibYUVConvertTest.AR30ToARGB_Opt ,345,340,0.985507246,15
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Opt ,705,696,0.987234043,16
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None_12 ,314,310,0.987261146,17
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None_16 ,314,310,0.987261146,18
[       OK ] LibYUVConvertTest.I410ToAB30_Any ,552,545,0.987318841,19
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Unaligned ,721,712,0.987517337,20
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Any ,1042,1029,0.987523992,21
[       OK ] LibYUVConvertTest.AB30ToARGB_Opt ,345,341,0.988405797,22
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Unaligned ,628,621,0.988853503,23
[       OK ] LibYUVConvertTest.AB30ToARGB_Unaligned ,360,356,0.988888889,24
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Invert ,1005,994,0.989054726,25
[       OK ] LibYUVConvertTest.TestMJPGToNV12_400 ,16789,16610,0.989338257,26
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Linear ,4604,4555,0.989357081,27
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_None ,940,930,0.989361702,28
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_Linear ,940,930,0.989361702,29
[       OK ] LibYUVScaleTest.RGBScaleFrom1x1_Bilinear ,940,930,0.989361702,30
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Unaligned ,1049,1038,0.989513823,31
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Linear ,2065,2044,0.989830508,32
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Bilinear ,201,199,0.990049751,33
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Box ,202,200,0.99009901,34
[       OK ] LibYUVConvertTest.RGB565ToARGB_Opt ,306,303,0.990196078,35
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Opt ,617,611,0.990275527,36
[       OK ] LibYUVConvertTest.TestMJPGToI420 ,27823,27568,0.990834921,37
[       OK ] LibYUVConvertTest.H410ToAR30_Any ,554,549,0.990974729,38
[       OK ] LibYUVConvertTest.I420ToARGBToARGB4444_Opt ,1002,993,0.991017964,39
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Any ,1479,1466,0.991210277,40
[       OK ] LibYUVConvertTest.AR30ToABGR_Opt ,344,341,0.99127907,41
[       OK ] LibYUVConvertTest.AB30ToABGR_Opt ,347,344,0.991354467,42
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Premult ,944,936,0.991525424,43
[       OK ] LibYUVConvertTest.I010ToAR30_Opt ,487,483,0.991786448,44
[       OK ] LibYUVConvertTest.H010ToAR30_Opt ,487,483,0.991786448,45
[       OK ] LibYUVConvertTest.U010ToAR30_Opt ,487,483,0.991786448,46
[       OK ] LibYUVConvertTest.I012ToAR30_Opt ,488,484,0.991803279,47
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Bilinear ,983,975,0.991861648,48
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Linear_16 ,247,245,0.991902834,49
[       OK ] LibYUVConvertTest.TestMJPGToNV12_444 ,32959,32699,0.992111411,50
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_Bilinear ,2208,2191,0.992300725,51
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_None ,403,400,0.992555831,52
[       OK ] LibYUVConvertTest.TestMJPGToNV21_420 ,27694,27493,0.99274211,53
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Any ,695,690,0.992805755,54
[       OK ] LibYUVConvertTest.RAWToRGB24_Invert ,279,277,0.992831541,55
[       OK ] LibYUVConvertTest.TestMJPGToNV12_420 ,27774,27576,0.99287103,56
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Invert ,703,698,0.992887624,57
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Bilinear ,1137,1129,0.99296394,58
[       OK ] LibYUVConvertTest.TestMJPGToNV21_444 ,32887,32662,0.993158391,59
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_None_12 ,4521,4491,0.9933643,60
[       OK ] LibYUVConvertTest.RGB565ToARGB_Any ,304,302,0.993421053,61
[       OK ] LibYUVConvertTest.AB30ToABGR_Unaligned ,361,359,0.994459834,62
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_None ,1143,1137,0.994750656,63
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Unaligned ,1334,1327,0.994752624,64
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Premult ,953,948,0.99475341,65
[       OK ] LibYUVConvertTest.TestMJPGToI420_NV12 ,55379,55105,0.995052276,66
[       OK ] LibYUVConvertTest.TestMJPGToI420_NV21 ,55318,55046,0.995082975,67
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_Bilinear ,2749,2736,0.995271008,68
[       OK ] LibYUVConvertTest.H010ToARGB_Unaligned ,432,430,0.99537037,69
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Premult ,656,653,0.995426829,70
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Premult ,656,653,0.995426829,71
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Premult ,657,654,0.99543379,72
[       OK ] LibYUVScaleTest.UVScaleDownBy4_Box ,1995,1986,0.995488722,73
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Linear ,1136,1131,0.995598592,74
[       OK ] LibYUVConvertTest.P210ToAR30_Any ,468,466,0.995726496,75
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Any ,471,469,0.995753715,76
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Opt ,713,710,0.995792426,77
[       OK ] LibYUVConvertTest.I210ToAR30_Invert ,491,489,0.99592668,78
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Linear_12 ,246,245,0.995934959,79
[       OK ] LibYUVConvertTest.I212ToI412_Invert ,494,492,0.995951417,80
[       OK ] LibYUVConvertTest.TestMJPGToNV21_400 ,16677,16611,0.996042454,81
[       OK ] LibYUVConvertTest.I012ToAR30_Any ,526,524,0.996197719,82
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Box ,849,846,0.996466431,83
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Opt ,1423,1418,0.996486297,84
[       OK ] LibYUVConvertTest.J420ToRAW_Any ,572,570,0.996503497,85
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_Linear ,2040,2033,0.996568627,86
[       OK ] LibYUVConvertTest.U420ToARGB_Any ,292,291,0.996575342,87
[       OK ] LibYUVConvertTest.U420ToABGR_Any ,292,291,0.996575342,88
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Premult ,952,949,0.996848739,89
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_None ,663,661,0.996983409,90
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_Linear ,663,661,0.996983409,91
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Any ,1327,1323,0.996985682,92
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear ,4350,4337,0.997011494,93
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Invert ,693,691,0.997113997,94
[       OK ] LibYUVConvertTest.AB30ToARGB_Invert ,348,347,0.997126437,95
[       OK ] LibYUVConvertTest.AR30ToABGR_Invert ,348,347,0.997126437,96
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Invert ,698,696,0.99713467,97
[       OK ] LibYUVConvertTest.I420ToARGB4444_Any ,719,717,0.997218359,98
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box ,4350,4338,0.997241379,99
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_None ,374,373,0.997326203,100
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_None ,1136,1133,0.997359155,101
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Bilinear ,2474,2468,0.997574778,102
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Bilinear ,5182,5170,0.997684292,103
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Any ,445,444,0.997752809,104
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_None ,899,897,0.997775306,105
[       OK ] LibYUVConvertTest.H210ToARGB_Any ,457,456,0.997811816,106
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Premult ,953,951,0.997901364,107
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Premult ,953,951,0.997901364,108
[       OK ] LibYUVConvertTest.H010ToAB30_Opt ,484,483,0.997933884,109
[       OK ] LibYUVConvertTest.I010ToAR30_Invert ,486,485,0.997942387,110
[       OK ] LibYUVConvertTest.H210ToAB30_Invert ,491,490,0.99796334,111
[       OK ] LibYUVConvertTest.I210ToI410_Invert ,492,491,0.99796748,112
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Unaligned ,1476,1473,0.99796748,113
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Bilinear ,2493,2488,0.997994384,114
[       OK ] LibYUVConvertTest.NV21ToRGB24_Invert ,519,518,0.998073218,115
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Unaligned ,606,605,0.998349835,116
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Invert ,616,615,0.998376623,117
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Any ,638,637,0.998432602,118
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Invert ,642,641,0.998442368,119
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Invert ,642,641,0.998442368,120
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Premult ,653,652,0.998468606,121
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Invert ,658,657,0.998480243,122
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_None ,662,661,0.998489426,123
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_Linear ,662,661,0.998489426,124
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_None ,684,683,0.998538012,125
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Any ,695,694,0.998561151,126
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Any ,695,694,0.998561151,127
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Any ,695,694,0.998561151,128
[       OK ] LibYUVConvertTest.I420ToARGBToARGB1555_Invert ,1420,1418,0.998591549,129
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_Bilinear ,2356,2353,0.998726655,130
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear ,4006,4001,0.998751872,131
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Any ,833,832,0.99879952,132
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Linear_12 ,869,868,0.998849252,133
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Premult ,953,952,0.998950682,134
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1920x1080_Bilinear ,2094,2092,0.99904489,135
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear ,2174,2172,0.999080037,136
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box ,2174,2172,0.999080037,137
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Linear ,2385,2383,0.999161426,138
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear ,6174,6169,0.999190152,139
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Bilinear ,2658,2656,0.999247555,140
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Bilinear ,1598,1597,0.999374218,141
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Bilinear ,1670,1669,0.999401198,142
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_None ,3504,3502,0.999429224,143
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_None ,1757,1756,0.999430848,144
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Linear ,1829,1828,0.999453253,145
[       OK ] LibYUVScaleTest.UVScaleTo1920x1080_Linear ,3975,3973,0.999496855,146
[       OK ] LibYUVScaleTest.RGBTest4x ,4007,4005,0.999500873,147
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Box ,2487,2486,0.999597909,148
[       OK ] LibYUVConvertTest.J420ToARGB_Any ,290,290,1,149
[       OK ] LibYUVConvertTest.H420ToARGB_Any ,289,289,1,150
[       OK ] LibYUVConvertTest.I420ToARGB1555_Any ,935,935,1,151
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Premult ,656,656,1,152
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Any ,444,444,1,153
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Premult ,656,656,1,154
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Premult ,656,656,1,155
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Premult ,656,656,1,156
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Unaligned ,423,423,1,157
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Premult ,656,656,1,158
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Premult ,656,656,1,159
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Premult ,653,653,1,160
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Unaligned ,427,427,1,161
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Any ,468,468,1,162
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Any ,560,560,1,163
[       OK ] LibYUVConvertTest.JNV12ToRAW_Any ,560,560,1,164
[       OK ] LibYUVConvertTest.NV12ToRGB565_Invert ,818,818,1,165
[       OK ] LibYUVConvertTest.ABGRToARGB_Unaligned ,328,328,1,166
[       OK ] LibYUVConvertTest.AR30ToARGB_Invert ,346,346,1,167
[       OK ] LibYUVConvertTest.ARGBToAR30_Invert ,340,340,1,168
[       OK ] LibYUVConvertTest.ARGBToUYVY_Any ,500,500,1,169
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Unaligned ,347,347,1,170
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Opt ,320,320,1,171
[       OK ] LibYUVConvertTest.J400ToARGB_Invert ,230,230,1,172
[       OK ] LibYUVConvertTest.RAWToRGB24_Any ,278,278,1,173
[       OK ] LibYUVConvertTest.RGB565ToARGB_Unaligned ,310,310,1,174
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Invert ,698,698,1,175
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Any ,695,695,1,176
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Unaligned ,718,718,1,177
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Any ,695,695,1,178
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Premult ,951,951,1,179
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Opt ,718,718,1,180
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Any ,767,767,1,181
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Invert ,641,641,1,182
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Any ,638,638,1,183
[       OK ] LibYUVConvertTest.I012ToARGB_Any ,450,450,1,184
[       OK ] LibYUVConvertTest.I010ToAB30_Opt ,483,483,1,185
[       OK ] LibYUVConvertTest.U010ToAR30_Any ,526,526,1,186
[       OK ] LibYUVConvertTest.U010ToAR30_Invert ,485,485,1,187
[       OK ] LibYUVConvertTest.U010ToAB30_Opt ,483,483,1,188
[       OK ] LibYUVConvertTest.H210ToAB30_Opt ,489,489,1,189
[       OK ] LibYUVConvertTest.U210ToAB30_Any ,534,534,1,190
[       OK ] LibYUVConvertTest.U210ToAB30_Unaligned ,514,514,1,191
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Any ,498,498,1,192
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Any ,495,495,1,193
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Opt ,465,465,1,194
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Opt ,467,467,1,195
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Opt ,466,466,1,196
[       OK ] LibYUVConvertTest.P210ToARGB_Any ,387,387,1,197
[       OK ] LibYUVConvertTest.P212ToARGB_Any ,388,388,1,198
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Opt ,710,710,1,199
[       OK ] LibYUVConvertTest.P010ToAR30_Invert ,419,419,1,200
[       OK ] LibYUVConvertTest.P212ToAR30_Any ,469,469,1,201
[       OK ] LibYUVRotateTest.I422Rotate270_Opt ,1237,1237,1,202
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV21_Any ,122,122,1,203
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Bilinear ,787,787,1,204
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Box ,787,787,1,205
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_None ,858,858,1,206
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Linear ,858,858,1,207
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3_Box ,1129,1129,1,208
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1280x720_Bilinear ,662,662,1,209
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1280x720_Bilinear ,662,662,1,210
[       OK ] LibYUVScaleTest.ARGBTest3x ,875,875,1,211
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_None ,1018,1018,1,212
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Bilinear ,3157,3157,1,213
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Linear ,1669,1669,1,214
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None ,1564,1564,1,215
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None ,1565,1565,1,216
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Bilinear_16 ,748,748,1,217
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Box_16 ,748,748,1,218
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear ,2006,2006,1,219
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear ,2516,2516,1,220
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear ,6440,6441,1.00015528,221
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box ,6442,6444,1.000310463,222
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box ,2515,2516,1.000397614,223
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Linear ,2181,2182,1.000458505,224
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Bilinear ,2141,2142,1.000467071,225
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Box ,2141,2142,1.000467071,226
[       OK ] LibYUVScaleTest.UVScaleFrom569x480_Linear ,1761,1762,1.000567859,227
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_None ,1667,1668,1.00059988,228
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_None ,1596,1597,1.000626566,229
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Box ,1593,1594,1.000627746,230
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None ,1563,1564,1.000639795,231
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear ,1563,1564,1.000639795,232
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear ,1563,1564,1.000639795,233
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box ,1563,1564,1.000639795,234
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_None ,1460,1461,1.000684932,235
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Any ,1333,1334,1.000750188,236
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Bilinear ,1225,1226,1.000816327,237
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear ,1219,1220,1.000820345,238
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box ,3224,3227,1.000930521,239
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear ,3223,3226,1.00093081,240
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear ,3085,3088,1.000972447,241
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_Bilinear ,1028,1029,1.000972763,242
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Linear ,3040,3043,1.000986842,243
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_Linear ,1972,1974,1.001014199,244
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Premult ,953,954,1.001049318,245
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Premult ,953,954,1.001049318,246
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_None_12 ,1880,1882,1.00106383,247
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Any ,925,926,1.001081081,248
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Unaligned ,875,876,1.001142857,249
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3_Bilinear ,858,859,1.001165501,250
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_None ,844,845,1.001184834,251
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Linear ,843,844,1.00118624,252
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Bilinear ,843,844,1.00118624,253
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None ,800,801,1.00125,254
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Any ,766,767,1.001305483,255
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Any ,766,767,1.001305483,256
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Any ,766,767,1.001305483,257
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Any ,766,767,1.001305483,258
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Any ,766,767,1.001305483,259
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Any ,764,765,1.001308901,260
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Unaligned ,746,747,1.001340483,261
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Unaligned ,746,747,1.001340483,262
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Unaligned ,746,747,1.001340483,263
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Unaligned ,746,747,1.001340483,264
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Unaligned ,746,747,1.001340483,265
[       OK ] LibYUVScaleTest.UVScaleSwapXY_Linear ,1474,1476,1.001356852,266
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Linear ,1453,1455,1.001376462,267
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_Linear ,1447,1449,1.00138217,268
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Unaligned ,716,717,1.001396648,269
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear ,2854,2858,1.001401542,270
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_None ,2131,2134,1.00140779,271
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Invert ,698,699,1.001432665,272
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Invert ,697,698,1.00143472,273
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Invert ,697,698,1.00143472,274
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Any ,695,696,1.001438849,275
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Any ,695,696,1.001438849,276
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Premult ,695,696,1.001438849,277
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Any ,694,695,1.001440922,278
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box ,1348,1350,1.00148368,279
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Invert ,657,658,1.00152207,280
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Invert ,657,658,1.00152207,281
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Invert ,656,657,1.00152439,282
[       OK ] LibYUVConvertTest.AR64ToAB64_Invert ,655,656,1.001526718,283
[       OK ] LibYUVConvertTest.AB64ToAR64_Invert ,655,656,1.001526718,284
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Premult ,653,654,1.001531394,285
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_Bilinear ,642,643,1.001557632,286
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Invert ,640,641,1.0015625,287
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Opt ,639,640,1.001564945,288
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Any ,638,639,1.001567398,289
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Opt ,638,639,1.001567398,290
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Any ,638,639,1.001567398,291
[       OK ] LibYUVRotateTest.I422Rotate90_Opt ,1229,1231,1.001627339,292
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear ,613,614,1.001631321,293
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Any ,597,598,1.001675042,294
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Any ,596,597,1.001677852,295
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Any ,592,593,1.001689189,296
[       OK ] LibYUVScaleTest.RGBTest3x ,2939,2944,1.001701259,297
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_None ,577,578,1.001733102,298
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box ,2854,2859,1.001751927,299
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Box ,1127,1129,1.001774623,300
[       OK ] LibYUVConvertTest.NV12ToRAW_Any ,559,560,1.001788909,301
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Opt ,555,556,1.001801802,302
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Opt ,555,556,1.001801802,303
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Invert ,554,555,1.001805054,304
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Invert ,554,555,1.001805054,305
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Bilinear ,2186,2190,1.001829826,306
[       OK ] LibYUVConvertTest.NV12ToRAW_Unaligned ,529,530,1.001890359,307
[       OK ] LibYUVConvertTest.I010ToAR30_Any ,526,527,1.001901141,308
[       OK ] LibYUVConvertTest.H010ToAR30_Any ,526,527,1.001901141,309
[       OK ] LibYUVConvertTest.P016ToP416_Any ,523,524,1.001912046,310
[       OK ] LibYUVConvertTest.JNV12ToRAW_Invert ,520,521,1.001923077,311
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_Linear ,2572,2577,1.001944012,312
[       OK ] LibYUVConvertTest.H210ToAR30_Unaligned ,513,514,1.001949318,313
[       OK ] LibYUVConvertTest.I010ToAR30_Unaligned ,509,510,1.001964637,314
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Bilinear ,1525,1528,1.001967213,315
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Box ,1524,1527,1.001968504,316
[       OK ] LibYUVConvertTest.I010ToI410_Unaligned ,507,508,1.001972387,317
[       OK ] LibYUVConvertTest.ARGBToAR64_Invert ,505,506,1.001980198,318
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Any ,505,506,1.001980198,319
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Any ,503,504,1.001988072,320
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Any ,503,504,1.001988072,321
[       OK ] LibYUVConvertTest.I012ToI412_Opt ,501,502,1.001996008,322
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_None ,1490,1493,1.002013423,323
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Any ,496,497,1.002016129,324
[       OK ] LibYUVConvertTest.AR64ToARGB_Invert ,487,488,1.002053388,325
[       OK ] LibYUVConvertTest.AB64ToABGR_Invert ,487,488,1.002053388,326
[       OK ] LibYUVConvertTest.U210ToAB30_Opt ,487,488,1.002053388,327
[       OK ] LibYUVConvertTest.H010ToAR30_Invert ,485,486,1.002061856,328
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear ,2394,2399,1.002088555,329
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Premult ,953,955,1.002098636,330
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear ,1415,1418,1.002120141,331
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Bilinear ,1410,1413,1.00212766,332
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Any ,469,470,1.002132196,333
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Opt ,465,466,1.002150538,334
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Opt ,465,466,1.002150538,335
[       OK ] LibYUVScaleTest.UVScaleFrom569x480_Bilinear ,1842,1846,1.002171553,336
[       OK ] LibYUVConvertTest.I210ToABGR_Any ,455,456,1.002197802,337
[       OK ] LibYUVConvertTest.H210ToABGR_Any ,455,456,1.002197802,338
[       OK ] LibYUVConvertTest.I210ToARGB_Any ,454,455,1.002202643,339
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear ,2723,2729,1.002203452,340
[       OK ] LibYUVConvertTest.U210ToARGB_Any ,453,454,1.002207506,341
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Linear ,1346,1349,1.002228826,342
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Any ,447,448,1.002237136,343
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Unaligned ,446,447,1.002242152,344
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Any ,444,445,1.002252252,345
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Unaligned ,1330,1333,1.002255639,346
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Any ,443,444,1.002257336,347
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Any ,443,444,1.002257336,348
[       OK ] LibYUVScaleTest.PlaneTest4x ,1772,1776,1.002257336,349
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Unaligned ,875,877,1.002285714,350
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by4_Box ,2184,2189,1.002289377,351
[       OK ] LibYUVConvertTest.P212ToAR30_Opt ,432,433,1.002314815,352
[       OK ] LibYUVConvertTest.P216ToAR30_Opt ,431,432,1.002320186,353
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Opt ,1283,1286,1.00233827,354
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear ,1280,1283,1.00234375,355
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box ,1279,1282,1.002345582,356
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Unaligned ,422,423,1.002369668,357
[       OK ] LibYUVScaleTest.ARGBScaleTo1920x1080_Linear ,2109,2114,1.002370792,358
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_Bilinear ,839,841,1.00238379,359
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_Bilinear ,1652,1656,1.002421308,360
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Any ,825,827,1.002424242,361
[       OK ] LibYUVConvertTest.I444ToABGR_Unaligned ,412,413,1.002427184,362
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Opt ,806,808,1.00248139,363
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Opt ,805,807,1.002484472,364
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Linear ,1207,1210,1.002485501,365
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Bilinear ,3179,3187,1.002516515,366
[       OK ] LibYUVScaleTest.NV12ScaleTo1920x1080_Box ,3179,3187,1.002516515,367
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Opt ,794,796,1.002518892,368
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Opt ,794,796,1.002518892,369
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None ,787,789,1.002541296,370
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear ,787,789,1.002541296,371
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box ,787,789,1.002541296,372
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None ,787,789,1.002541296,373
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Linear ,390,391,1.002564103,374
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None_12 ,1560,1564,1.002564103,375
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None_16 ,1560,1564,1.002564103,376
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_None ,1552,1556,1.00257732,377
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Any ,766,768,1.002610966,378
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Any ,766,768,1.002610966,379
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Any ,766,768,1.002610966,380
[       OK ] LibYUVConvertTest.P212ToARGB_Unaligned ,382,383,1.002617801,381
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Unaligned ,746,748,1.002680965,382
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Unaligned ,746,748,1.002680965,383
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Unaligned ,746,748,1.002680965,384
[       OK ] LibYUVScaleTest.YUVToRGBScaleUp ,2604,2611,1.002688172,385
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Any ,737,739,1.002713704,386
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Opt ,728,730,1.002747253,387
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Opt ,728,730,1.002747253,388
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Opt ,728,730,1.002747253,389
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Invert ,728,730,1.002747253,390
[       OK ] LibYUVScaleTest.UVScaleFrom1920x1080_Linear ,2545,2552,1.002750491,391
[       OK ] LibYUVScaleTest.UVScaleDownBy3by4_Linear ,2536,2543,1.002760252,392
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box ,1433,1437,1.002791347,393
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Unaligned ,716,718,1.002793296,394
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Unaligned ,716,718,1.002793296,395
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Opt ,713,715,1.002805049,396
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Opt ,713,715,1.002805049,397
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Opt ,713,715,1.002805049,398
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear ,356,357,1.002808989,399
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Unaligned ,711,713,1.00281294,400
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Unaligned ,711,713,1.00281294,401
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Unaligned ,711,713,1.00281294,402
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_None ,708,710,1.002824859,403
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_Linear ,708,710,1.002824859,404
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_Bilinear ,708,710,1.002824859,405
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_Box ,1409,1413,1.002838893,406
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Invert ,702,704,1.002849003,407
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Invert ,702,704,1.002849003,408
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Invert ,702,704,1.002849003,409
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Invert ,702,704,1.002849003,410
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Invert ,702,704,1.002849003,411
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Opt ,700,702,1.002857143,412
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Invert ,698,700,1.00286533,413
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Invert ,698,700,1.00286533,414
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Invert ,698,700,1.00286533,415
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Invert ,698,700,1.00286533,416
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Invert ,698,700,1.00286533,417
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Premult ,696,698,1.002873563,418
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Premult ,695,697,1.002877698,419
[       OK ] LibYUVConvertTest.AB30ToABGR_Any ,342,343,1.002923977,420
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box ,679,681,1.002945508,421
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_None ,2698,2706,1.002965159,422
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear ,1348,1352,1.002967359,423
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_Box ,3031,3040,1.002969317,424
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_Bilinear ,3030,3039,1.002970297,425
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy8_Linear ,3026,3035,1.002974223,426
[       OK ] LibYUVConvertTest.YUY2ToARGB_Opt ,331,332,1.003021148,427
[       OK ] LibYUVConvertTest.AR30ToAB30_Any ,328,329,1.00304878,428
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Premult ,655,657,1.003053435,429
[       OK ] LibYUVConvertTest.ABGRToARGB_Opt ,327,328,1.003058104,430
[       OK ] LibYUVConvertTest.ARGBToABGR_Any ,327,328,1.003058104,431
[       OK ] LibYUVConvertTest.ARGBToBGRA_Any ,327,328,1.003058104,432
[       OK ] LibYUVConvertTest.ARGBToRGBA_Any ,327,328,1.003058104,433
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_None ,654,656,1.003058104,434
[       OK ] LibYUVConvertTest.I210ToP210_Any ,323,324,1.003095975,435
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Any ,322,323,1.00310559,436
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Premult ,962,965,1.003118503,437
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Any ,638,640,1.003134796,438
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Any ,638,640,1.003134796,439
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Any ,636,638,1.003144654,440
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Bilinear ,1248,1252,1.003205128,441
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Box ,1248,1252,1.003205128,442
[       OK ] LibYUVScaleTest.UVScaleSwapXY_Bilinear ,1559,1564,1.003207184,443
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Linear ,1238,1242,1.003231018,444
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Box ,1223,1227,1.003270646,445
[       OK ] LibYUVConvertTest.ARGBToI420_Invert ,305,306,1.003278689,446
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Unaligned ,603,605,1.00331675,447
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Any ,596,598,1.003355705,448
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Any ,596,598,1.003355705,449
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Opt ,891,894,1.003367003,450
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Any ,591,593,1.003384095,451
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Any ,591,593,1.003384095,452
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Unaligned ,873,876,1.003436426,453
[       OK ] LibYUVScaleTest.NV12ScaleDownBy4_Box ,1164,1168,1.003436426,454
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Box ,576,578,1.003472222,455
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Bilinear ,575,577,1.003478261,456
[       OK ] LibYUVScaleTest.UVScaleTo569x480_Bilinear ,862,865,1.003480278,457
[       OK ] LibYUVConvertTest.H420ToRGB24_Any ,573,575,1.003490401,458
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear ,1432,1437,1.00349162,459
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Any ,857,860,1.003500583,460
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Invert ,568,570,1.003521127,461
[       OK ] LibYUVConvertTest.NV21ToRGB24_Any ,560,562,1.003571429,462
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Opt ,560,562,1.003571429,463
[       OK ] LibYUVScaleTest.UVScaleFrom1920x1080_Bilinear ,2786,2796,1.003589375,464
[       OK ] LibYUVScaleTest.UVScaleDownBy3by4_Box ,2784,2794,1.003591954,465
[       OK ] LibYUVConvertTest.P212ToP412_Invert ,556,558,1.003597122,466
[       OK ] LibYUVConvertTest.I420ToRGB565_Invert ,834,837,1.003597122,467
[       OK ] LibYUVConvertTest.I420ToRGB565_Opt ,834,837,1.003597122,468
[       OK ] LibYUVConvertTest.J420ToRGB565_Invert ,834,837,1.003597122,469
[       OK ] LibYUVConvertTest.H420ToRGB565_Invert ,834,837,1.003597122,470
[       OK ] LibYUVConvertTest.H420ToRGB565_Opt ,834,837,1.003597122,471
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Any ,828,831,1.003623188,472
[       OK ] LibYUVConvertTest.I444ToI420_Any ,826,829,1.003631961,473
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Any ,824,827,1.003640777,474
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_Linear ,548,550,1.003649635,475
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Unaligned ,819,822,1.003663004,476
[       OK ] LibYUVConvertTest.H210ToAR30_Any ,533,535,1.003752345,477
[       OK ] LibYUVConvertTest.I210ToAR30_Any ,532,534,1.003759398,478
[       OK ] LibYUVConvertTest.H210ToAB30_Any ,532,534,1.003759398,479
[       OK ] LibYUVConvertTest.NV21ToRGB24_Unaligned ,530,532,1.003773585,480
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Unaligned ,529,531,1.003780718,481
[       OK ] LibYUVConvertTest.JNV12ToRAW_Unaligned ,529,531,1.003780718,482
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Box ,17706,17773,1.003784028,483
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Any ,792,795,1.003787879,484
[       OK ] LibYUVConvertTest.U010ToAB30_Any ,525,527,1.003809524,485
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None ,787,790,1.003811944,486
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear ,786,789,1.003816794,487
[       OK ] LibYUVConvertTest.I012ToI412_Invert ,520,522,1.003846154,488
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Invert ,520,522,1.003846154,489
[       OK ] LibYUVConvertTest.NV21ToRGB24_Opt ,518,520,1.003861004,490
[       OK ] LibYUVConvertTest.NV12ToRAW_Opt ,518,520,1.003861004,491
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Invert ,774,777,1.003875969,492
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Invert ,1284,1289,1.003894081,493
[       OK ] LibYUVConvertTest.I422ToARGBToRGB565_Opt ,1284,1289,1.003894081,494
[       OK ] LibYUVConvertTest.I420ToARGBToRGB565_Invert ,1281,1286,1.003903201,495
[       OK ] LibYUVConvertTest.H210ToAB30_Unaligned ,511,513,1.003913894,496
[       OK ] LibYUVConvertTest.J420ToARGB_Invert ,255,256,1.003921569,497
[       OK ] LibYUVConvertTest.H420ToARGB_Invert ,255,256,1.003921569,498
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Bilinear ,3819,3834,1.00392773,499
[       OK ] LibYUVScaleTest.UVScaleDownBy3by4_Bilinear ,2783,2794,1.003952569,500
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear ,1516,1522,1.003957784,501
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Any ,502,504,1.003984064,502
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Any ,502,504,1.003984064,503
[       OK ] LibYUVScaleTest.UVTest3x ,749,752,1.00400534,504
[       OK ] LibYUVConvertTest.I010ToI410_Opt ,498,500,1.004016064,505
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Any ,744,747,1.004032258,506
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Any ,744,747,1.004032258,507
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Any ,744,747,1.004032258,508
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Any ,744,747,1.004032258,509
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Any ,744,747,1.004032258,510
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Unaligned ,744,747,1.004032258,511
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None_16 ,247,248,1.004048583,512
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None_12 ,246,247,1.004065041,513
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Bilinear ,2208,2217,1.004076087,514
[       OK ] LibYUVConvertTest.H210ToAR30_Invert ,489,491,1.00408998,515
[       OK ] LibYUVConvertTest.U210ToAB30_Invert ,489,491,1.00408998,516
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Bilinear_12 ,488,490,1.004098361,517
[       OK ] LibYUVConvertTest.AR64ToARGB_Any ,487,489,1.004106776,518
[       OK ] LibYUVConvertTest.AB64ToARGB_Any ,487,489,1.004106776,519
[       OK ] LibYUVConvertTest.AB64ToARGB_Invert ,487,489,1.004106776,520
[       OK ] LibYUVConvertTest.AR64ToABGR_Any ,487,489,1.004106776,521
[       OK ] LibYUVConvertTest.AR64ToABGR_Invert ,487,489,1.004106776,522
[       OK ] LibYUVConvertTest.AB64ToABGR_Any ,487,489,1.004106776,523
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Box_12 ,487,489,1.004106776,524
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Invert ,729,732,1.004115226,525
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Opt ,728,731,1.004120879,526
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Opt ,728,731,1.004120879,527
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Opt ,728,731,1.004120879,528
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Opt ,728,731,1.004120879,529
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Opt ,728,731,1.004120879,530
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Opt ,728,731,1.004120879,531
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Opt ,728,731,1.004120879,532
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear ,1213,1218,1.004122012,533
[       OK ] LibYUVConvertTest.I010ToAB30_Invert ,483,485,1.004140787,534
[       OK ] LibYUVConvertTest.H010ToAB30_Invert ,483,485,1.004140787,535
[       OK ] LibYUVConvertTest.U010ToAB30_Invert ,483,485,1.004140787,536
[       OK ] LibYUVConvertTest.I012ToAR30_Invert ,483,485,1.004140787,537
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_Linear ,1194,1199,1.004187605,538
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Unaligned ,715,718,1.004195804,539
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Unaligned ,712,715,1.004213483,540
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Opt ,712,715,1.004213483,541
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_None_12 ,1660,1667,1.004216867,542
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Premult ,948,952,1.004219409,543
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Any ,711,714,1.004219409,544
[       OK ] LibYUVConvertTest.P210ToARGBFilter_Invert ,711,714,1.004219409,545
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Unaligned ,473,475,1.00422833,546
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Any ,468,470,1.004273504,547
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Any ,468,470,1.004273504,548
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_None_16 ,3505,3520,1.004279601,549
[       OK ] LibYUVScaleTest.UVScaleTo1920x1080_None ,1166,1171,1.004288165,550
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Invert ,699,702,1.004291845,551
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Invert ,465,467,1.004301075,552
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Opt ,465,467,1.004301075,553
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Opt ,464,466,1.004310345,554
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Premult ,695,698,1.004316547,555
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Premult ,695,698,1.004316547,556
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Premult ,695,698,1.004316547,557
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Premult ,695,698,1.004316547,558
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Premult ,694,697,1.004322767,559
[       OK ] LibYUVScaleTest.UVScaleTo1920x1080_Bilinear ,4124,4142,1.004364694,560
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Opt ,687,690,1.004366812,561
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_Linear ,1144,1149,1.004370629,562
[       OK ] LibYUVConvertTest.U210ToABGR_Any ,456,458,1.004385965,563
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Unaligned ,907,911,1.004410143,564
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_Linear ,904,908,1.004424779,565
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear ,678,681,1.004424779,566
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Any ,447,449,1.004474273,567
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Any ,446,448,1.004484305,568
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Any ,446,448,1.004484305,569
[       OK ] LibYUVScaleTest.NV12ScaleFrom1920x1080_None ,666,669,1.004504505,570
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_None ,662,665,1.004531722,571
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_Linear ,662,665,1.004531722,572
[       OK ] LibYUVScaleTest.ARGBScaleFrom1x1_Bilinear ,662,665,1.004531722,573
[       OK ] LibYUVConvertTest.AR64ToAB64_Unaligned ,658,661,1.004559271,574
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_None_12 ,3508,3524,1.004561003,575
[       OK ] LibYUVConvertTest.I420ToAR30_Opt ,437,439,1.004576659,576
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Bilinear ,17698,17779,1.004576788,577
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_None ,653,656,1.004594181,578
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_None_12 ,868,872,1.004608295,579
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box ,1515,1522,1.004620462,580
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_Linear ,17689,17772,1.004692182,581
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Opt ,638,641,1.004702194,582
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Opt ,637,640,1.004709576,583
[       OK ] LibYUVConvertTest.H210ToABGR_Opt ,424,426,1.004716981,584
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_None_12 ,1059,1064,1.004721435,585
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Opt ,635,638,1.004724409,586
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Any ,633,636,1.004739336,587
[       OK ] LibYUVScaleTest.RGBScaleDownBy3_None ,17698,17782,1.004746299,588
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Opt ,420,422,1.004761905,589
[       OK ] LibYUVConvertTest.U010ToABGR_Opt ,420,422,1.004761905,590
[       OK ] LibYUVConvertTest.P016ToAR30_Opt ,420,422,1.004761905,591
[       OK ] LibYUVScaleTest.PlaneTestRotate_Bilinear ,839,843,1.00476758,592
[       OK ] LibYUVScaleTest.PlaneTestRotate_Box ,839,843,1.00476758,593
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Opt ,416,418,1.004807692,594
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Opt ,416,418,1.004807692,595
[       OK ] LibYUVConvertTest.TestMJPGToARGB ,29171,29312,1.004833568,596
[       OK ] LibYUVConvertTest.H444ToARGB_Unaligned ,413,415,1.004842615,597
[       OK ] LibYUVConvertTest.U444ToARGB_Unaligned ,412,414,1.004854369,598
[       OK ] LibYUVConvertTest.U444ToABGR_Unaligned ,412,414,1.004854369,599
[       OK ] LibYUVConvertTest.NV12ToRGB565_Opt ,815,819,1.004907975,600
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1920x1080_Bilinear ,2816,2830,1.004971591,601
[       OK ] LibYUVConvertTest.P010ToARGBFilter_Invert ,804,808,1.004975124,602
[       OK ] LibYUVConvertTest.NV12ToABGR_Any ,401,403,1.004987531,603
[       OK ] LibYUVConvertTest.I420ToBGRA_Unaligned ,399,401,1.005012531,604
[       OK ] LibYUVConvertTest.I420ToRGBA_Unaligned ,399,401,1.005012531,605
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Any ,597,600,1.005025126,606
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Any ,596,599,1.005033557,607
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Invert ,793,797,1.005044136,608
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Invert ,793,797,1.005044136,609
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Any ,591,594,1.005076142,610
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Opt ,590,593,1.005084746,611
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Invert ,589,592,1.005093379,612
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear ,1368,1375,1.005116959,613
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Opt ,773,777,1.005174644,614
[       OK ] LibYUVConvertTest.I420ToRAW_Any ,575,578,1.005217391,615
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Opt ,575,578,1.005217391,616
[       OK ] LibYUVScaleTest.UVScaleDownBy3_None ,574,577,1.005226481,617
[       OK ] LibYUVScaleTest.UVScaleDownBy3_Linear ,574,577,1.005226481,618
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Opt ,573,576,1.005235602,619
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Bilinear ,7212,7250,1.005268996,620
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Opt ,568,571,1.00528169,621
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_Bilinear ,568,571,1.00528169,622
[       OK ] LibYUVScaleTest.UVScaleDownBy3by8_None ,567,570,1.005291005,623
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Bilinear_12 ,1880,1890,1.005319149,624
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Opt ,560,563,1.005357143,625
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Unaligned ,746,750,1.00536193,626
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Opt ,559,562,1.005366726,627
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Opt ,559,562,1.005366726,628
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Opt ,559,562,1.005366726,629
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Opt ,559,562,1.005366726,630
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Opt ,559,562,1.005366726,631
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Any ,744,748,1.005376344,632
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Any ,744,748,1.005376344,633
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Any ,744,748,1.005376344,634
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_Linear ,927,932,1.005393743,635
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Any ,740,744,1.005405405,636
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Any ,740,744,1.005405405,637
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Any ,740,744,1.005405405,638
[       OK ] LibYUVConvertTest.P210ToP410_Invert ,554,557,1.005415162,639
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Any ,553,556,1.005424955,640
[       OK ] LibYUVRotateTest.I420Rotate90_Opt ,368,370,1.005434783,641
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_None_12 ,368,370,1.005434783,642
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Opt ,727,731,1.005502063,643
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_Bilinear ,900,905,1.005555556,644
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Unaligned ,538,541,1.005576208,645
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Unaligned ,538,541,1.005576208,646
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Opt ,717,721,1.005578801,647
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Opt ,717,721,1.005578801,648
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Opt ,717,721,1.005578801,649
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Opt ,717,721,1.005578801,650
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Opt ,717,721,1.005578801,651
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Opt ,717,721,1.005578801,652
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Opt ,717,721,1.005578801,653
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Opt ,717,721,1.005578801,654
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Opt ,717,721,1.005578801,655
[       OK ] LibYUVConvertTest.P010ToAR30Filter_Invert ,891,896,1.005611672,656
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear ,356,358,1.005617978,657
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Invert ,711,715,1.005625879,658
[       OK ] LibYUVConvertTest.I010ToARGBFilter_Unaligned ,711,715,1.005625879,659
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Unaligned ,710,714,1.005633803,660
[       OK ] LibYUVConvertTest.U210ToAR30_Any ,532,535,1.005639098,661
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Invert ,709,713,1.005641749,662
[       OK ] LibYUVConvertTest.I420ToRGB24_Invert ,531,534,1.005649718,663
[       OK ] LibYUVConvertTest.J420ToRAW_Invert ,531,534,1.005649718,664
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Invert ,703,707,1.0056899,665
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Invert ,703,707,1.0056899,666
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Premult ,703,707,1.0056899,667
[       OK ] LibYUVConvertTest.YUY2ToARGB_Invert ,351,353,1.005698006,668
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Premult ,702,706,1.005698006,669
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Premult ,701,705,1.005706134,670
[       OK ] LibYUVConvertTest.I420ToRGB565_Any ,875,880,1.005714286,671
[       OK ] LibYUVConvertTest.H420ToRGB565_Any ,875,880,1.005714286,672
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Unaligned ,874,879,1.005720824,673
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Invert ,699,703,1.005722461,674
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Invert ,699,703,1.005722461,675
[       OK ] LibYUVConvertTest.NV12ToRGB24_Unaligned ,524,527,1.005725191,676
[       OK ] LibYUVConvertTest.I010ToAB30_Any ,524,527,1.005725191,677
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Linear ,697,701,1.005738881,678
[       OK ] LibYUVConvertTest.H444ToARGBToARGB_Opt ,695,699,1.005755396,679
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Opt ,521,524,1.005758157,680
[       OK ] LibYUVConvertTest.J444ToARGBToARGB_Opt ,694,698,1.005763689,681
[       OK ] LibYUVConvertTest.U444ToARGBToARGB_Opt ,694,698,1.005763689,682
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Premult ,693,697,1.005772006,683
[       OK ] LibYUVConvertTest.ARGBToJ422_Unaligned ,519,522,1.005780347,684
[       OK ] LibYUVConvertTest.I010ToI410_Invert ,518,521,1.005791506,685
[       OK ] LibYUVConvertTest.NV12ToRAW_Invert ,518,521,1.005791506,686
[       OK ] LibYUVConvertTest.AR30ToARGB_Any ,344,346,1.005813953,687
[       OK ] LibYUVScaleTest.ARGBScaleFrom1920x1080_None ,686,690,1.005830904,688
[       OK ] LibYUVConvertTest.U210ToAR30_Unaligned ,512,515,1.005859375,689
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by4_None ,680,684,1.005882353,690
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom1920x1080_Linear ,1526,1535,1.005897772,691
[       OK ] LibYUVConvertTest.I010ToAB30_Unaligned ,508,511,1.005905512,692
[       OK ] LibYUVConvertTest.H010ToAB30_Unaligned ,508,511,1.005905512,693
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_Linear ,1185,1192,1.005907173,694
[       OK ] LibYUVConvertTest.U010ToAR30_Unaligned ,507,510,1.00591716,695
[       OK ] LibYUVConvertTest.I012ToI412_Unaligned ,506,509,1.005928854,696
[       OK ] LibYUVConvertTest.I420ToRGB565_Unaligned ,843,848,1.005931198,697
[       OK ] LibYUVConvertTest.H420ToRGB565_Unaligned ,843,848,1.005931198,698
[       OK ] LibYUVConvertTest.ARGBToI422_Opt ,336,338,1.005952381,699
[       OK ] LibYUVConvertTest.ARGBToRGB565_Unaligned ,503,506,1.005964215,700
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Any ,503,506,1.005964215,701
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Any ,668,672,1.005988024,702
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Any ,835,840,1.005988024,703
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Any ,835,840,1.005988024,704
[       OK ] LibYUVConvertTest.J420ToRGB565_Opt ,833,838,1.006002401,705
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Bilinear ,665,669,1.006015038,706
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Box ,665,669,1.006015038,707
[       OK ] LibYUVScaleTest.ARGBScaleFrom569x480_None ,663,667,1.006033183,708
[       OK ] LibYUVConvertTest.ARGBToAR64_Unaligned ,497,500,1.006036217,709
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_None ,662,666,1.006042296,710
[       OK ] LibYUVConvertTest.ARGBToAB64_Opt ,496,499,1.006048387,711
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Any ,495,498,1.006060606,712
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_Bilinear ,989,995,1.006066734,713
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Any ,824,829,1.006067961,714
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Any ,494,497,1.006072874,715
[       OK ] LibYUVConvertTest.ABGRToARGB_Invert ,329,331,1.006079027,716
[       OK ] LibYUVConvertTest.AB64ToAR64_Unaligned ,658,662,1.006079027,717
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Box ,985,991,1.006091371,718
[       OK ] LibYUVConvertTest.AR30ToAR30_Unaligned ,328,330,1.006097561,719
[       OK ] LibYUVConvertTest.I420ToARGBFilter_Any ,654,658,1.006116208,720
[       OK ] LibYUVScaleTest.NV12ScaleFrom569x480_None ,653,657,1.006125574,721
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Invert ,816,821,1.006127451,722
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Linear ,652,656,1.006134969,723
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Bilinear ,652,656,1.006134969,724
[       OK ] LibYUVScaleTest.NV12ScaleFrom1x1_Box ,652,656,1.006134969,725
[       OK ] LibYUVConvertTest.H420ToAR30_Any ,488,491,1.006147541,726
[       OK ] LibYUVConvertTest.AR30ToAR30_Any ,325,327,1.006153846,727
[       OK ] LibYUVConvertTest.U210ToAR30_Invert ,487,490,1.006160164,728
[       OK ] LibYUVConvertTest.P210ToAR30Filter_Invert ,806,811,1.006203474,729
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_None_16 ,1606,1616,1.00622665,730
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Premult ,963,969,1.00623053,731
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_Box ,7698,7746,1.006235386,732
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Premult ,962,968,1.006237006,733
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_None_12 ,1758,1769,1.00625711,734
[       OK ] LibYUVRotateTest.I422Rotate0_Opt ,159,160,1.006289308,735
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Premult ,953,959,1.006295908,736
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Opt ,635,639,1.006299213,737
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Opt ,635,639,1.006299213,738
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Any ,635,639,1.006299213,739
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Opt ,793,798,1.00630517,740
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Invert ,793,798,1.00630517,741
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Premult ,945,951,1.006349206,742
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear_16 ,1560,1570,1.006410256,743
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None_12 ,1560,1570,1.006410256,744
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_None_16 ,1560,1570,1.006410256,745
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Any ,467,470,1.006423983,746
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None ,778,783,1.006426735,747
[       OK ] LibYUVScaleTest.UVScaleTo569x480_Linear ,777,782,1.006435006,748
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Invert ,465,468,1.006451613,749
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Any ,464,467,1.006465517,750
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear ,761,766,1.006570302,751
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_None ,301,303,1.006644518,752
[       OK ] LibYUVConvertTest.U010ToABGR_Any ,451,454,1.006651885,753
[       OK ] LibYUVConvertTest.I212ToI412_Opt ,450,453,1.006666667,754
[       OK ] LibYUVRotateTest.I444Rotate270_Opt ,749,754,1.006675567,755
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_Linear ,599,603,1.006677796,756
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Any ,744,749,1.00672043,757
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Any ,744,749,1.00672043,758
[       OK ] LibYUVConvertTest.I212ToI412_Any ,446,449,1.006726457,759
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Unaligned ,446,449,1.006726457,760
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Unaligned ,446,449,1.006726457,761
[       OK ] LibYUVConvertTest.RAWToARGB_Invert ,297,299,1.006734007,762
[       OK ] LibYUVConvertTest.I210ToI410_Any ,444,447,1.006756757,763
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Any ,444,447,1.006756757,764
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Any ,444,447,1.006756757,765
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Unaligned ,444,447,1.006756757,766
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Any ,740,745,1.006756757,767
[       OK ] LibYUVConvertTest.I420ToARGB1555_Opt ,886,892,1.006772009,768
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Unaligned ,443,446,1.006772009,769
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Unaligned ,443,446,1.006772009,770
[       OK ] LibYUVConvertTest.V422ToARGB_Any ,295,297,1.006779661,771
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Any ,590,594,1.006779661,772
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Any ,590,594,1.006779661,773
[       OK ] LibYUVScaleTest.ARGBScaleClipTo1920x1080_Linear ,2360,2376,1.006779661,774
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Any ,441,444,1.006802721,775
[       OK ] LibYUVConvertTest.U210ToABGR_Unaligned ,440,443,1.006818182,776
[       OK ] LibYUVRotateTest.I444Rotate90_Opt ,731,736,1.006839945,777
[       OK ] LibYUVConvertTest.I420ToAR30_Invert ,438,441,1.006849315,778
[       OK ] LibYUVConvertTest.I420ToAB30_Invert ,438,441,1.006849315,779
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_None ,876,882,1.006849315,780
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_None_12 ,1605,1616,1.006853583,781
[       OK ] LibYUVConvertTest.J420ToRGB565_Any ,874,880,1.006864989,782
[       OK ] LibYUVConvertTest.RAWToRGBA_Unaligned ,290,292,1.006896552,783
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_Linear ,725,730,1.006896552,784
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Bilinear_12 ,869,875,1.006904488,785
[       OK ] LibYUVConvertTest.U010ToARGB_Unaligned ,433,436,1.006928406,786
[       OK ] LibYUVConvertTest.RAWToRGBA_Opt ,288,290,1.006944444,787
[       OK ] LibYUVConvertTest.P210ToAR30_Opt ,431,434,1.006960557,788
[       OK ] LibYUVConvertTest.I420ToARGB_Any ,287,289,1.006968641,789
[       OK ] LibYUVConvertTest.ARGBToI420_Opt ,287,289,1.006968641,790
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Opt ,717,722,1.006973501,791
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Any ,714,719,1.007002801,792
[       OK ] LibYUVConvertTest.I420ToRGB24_Any ,571,575,1.007005254,793
[       OK ] LibYUVConvertTest.NV12ToRGB565_Any ,856,862,1.007009346,794
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Opt ,713,718,1.007012623,795
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Opt ,713,718,1.007012623,796
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Unaligned ,427,430,1.007025761,797
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None_12 ,1565,1576,1.007028754,798
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_None_16 ,1565,1576,1.007028754,799
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Opt ,569,573,1.007029877,800
[       OK ] LibYUVConvertTest.I444AlphaToABGRToARGB_Invert ,711,716,1.007032349,801
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Invert ,711,716,1.007032349,802
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Invert ,711,716,1.007032349,803
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Invert ,711,716,1.007032349,804
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Invert ,711,716,1.007032349,805
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Invert ,711,716,1.007032349,806
[       OK ] LibYUVConvertTest.ARGBToYUY2_Opt ,568,572,1.007042254,807
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Invert ,567,571,1.007054674,808
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None_12 ,1559,1570,1.007055805,809
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_None_16 ,1559,1570,1.007055805,810
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear_12 ,1559,1570,1.007055805,811
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Linear_16 ,1559,1570,1.007055805,812
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Bilinear_12 ,1559,1570,1.007055805,813
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box_12 ,1559,1570,1.007055805,814
[       OK ] LibYUVScaleTest.I444ScaleFrom1x1_Box_16 ,1559,1570,1.007055805,815
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Unaligned ,425,428,1.007058824,816
[       OK ] LibYUVConvertTest.I410ToABGR_Opt ,425,428,1.007058824,817
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Unaligned ,424,427,1.007075472,818
[       OK ] LibYUVConvertTest.I210ToABGR_Opt ,424,427,1.007075472,819
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear ,705,710,1.007092199,820
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Invert ,702,707,1.007122507,821
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Invert ,702,707,1.007122507,822
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Invert ,702,707,1.007122507,823
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Invert ,702,707,1.007122507,824
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Premult ,702,707,1.007122507,825
[       OK ] LibYUVConvertTest.J420ToRGB565_Unaligned ,842,848,1.007125891,826
[       OK ] LibYUVConvertTest.I422ToBGRA_Any ,421,424,1.007125891,827
[       OK ] LibYUVConvertTest.I422ToRGBA_Any ,421,424,1.007125891,828
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Premult ,701,706,1.007132668,829
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Opt ,420,423,1.007142857,830
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Opt ,420,423,1.007142857,831
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Invert ,699,704,1.007153076,832
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Opt ,559,563,1.007155635,833
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Opt ,419,422,1.007159905,834
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Opt ,419,422,1.007159905,835
[       OK ] LibYUVConvertTest.H010ToABGR_Opt ,419,422,1.007159905,836
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Invert ,698,703,1.007163324,837
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Invert ,698,703,1.007163324,838
[       OK ] LibYUVConvertTest.I420ToRGBA_Any ,418,421,1.007177033,839
[       OK ] LibYUVConvertTest.I422ToRGB565_Invert ,835,841,1.007185629,840
[       OK ] LibYUVConvertTest.I422ToRGB565_Opt ,835,841,1.007185629,841
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Any ,835,841,1.007185629,842
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Any ,835,841,1.007185629,843
[       OK ] LibYUVConvertTest.P216ToP416_Invert ,556,560,1.007194245,844
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Any ,556,560,1.007194245,845
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Any ,556,560,1.007194245,846
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Any ,556,560,1.007194245,847
[       OK ] LibYUVConvertTest.H010ToARGB_Invert ,417,420,1.007194245,848
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Opt ,416,419,1.007211538,849
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Premult ,692,697,1.007225434,850
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Opt ,415,418,1.007228916,851
[       OK ] LibYUVConvertTest.NV12ToRGB24_Any ,553,557,1.007233273,852
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Invert ,553,557,1.007233273,853
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Invert ,553,557,1.007233273,854
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Invert ,553,557,1.007233273,855
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Invert ,553,557,1.007233273,856
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Invert ,553,557,1.007233273,857
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Invert ,553,557,1.007233273,858
[       OK ] LibYUVConvertTest.JNV21ToRAW_Any ,552,556,1.007246377,859
[       OK ] LibYUVConvertTest.NV21ToRAW_Any ,552,556,1.007246377,860
[       OK ] LibYUVConvertTest.J444AlphaToARGBToABGR_Premult ,962,969,1.007276507,861
[       OK ] LibYUVConvertTest.J444AlphaToABGRToARGB_Premult ,962,969,1.007276507,862
[       OK ] LibYUVConvertTest.H444AlphaToARGBToABGR_Premult ,962,969,1.007276507,863
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Premult ,962,969,1.007276507,864
[       OK ] LibYUVConvertTest.U444AlphaToARGBToABGR_Premult ,962,969,1.007276507,865
[       OK ] LibYUVConvertTest.U444AlphaToABGRToARGB_Premult ,962,969,1.007276507,866
[       OK ] LibYUVConvertTest.V444AlphaToARGBToABGR_Premult ,962,969,1.007276507,867
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Premult ,962,969,1.007276507,868
[       OK ] LibYUVConvertTest.I444ToARGB_Unaligned ,412,415,1.007281553,869
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Any ,823,829,1.007290401,870
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Premult ,952,959,1.007352941,871
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Premult ,952,959,1.007352941,872
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Premult ,952,959,1.007352941,873
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Premult ,952,959,1.007352941,874
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Linear ,816,822,1.007352941,875
[       OK ] LibYUVConvertTest.P010ToP410_Invert ,541,545,1.007393715,876
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_None_16 ,1758,1771,1.007394767,877
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Unaligned ,539,543,1.00742115,878
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Unaligned ,802,808,1.007481297,879
[       OK ] LibYUVConvertTest.H420ToARGBToRAW_Unaligned ,802,808,1.007481297,880
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Unaligned ,802,808,1.007481297,881
[       OK ] LibYUVConvertTest.I210ToAB30_Any ,532,536,1.007518797,882
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom640x360_Linear ,797,803,1.007528231,883
[       OK ] LibYUVConvertTest.H420ToRGB24_Invert ,531,535,1.007532957,884
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Any ,132,133,1.007575758,885
[       OK ] LibYUVConvertTest.H420ToARGBToRGB24_Opt ,792,798,1.007575758,886
[       OK ] LibYUVConvertTest.I420ToARGBToRAW_Invert ,791,797,1.007585335,887
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Box ,395,398,1.007594937,888
[       OK ] LibYUVConvertTest.P216ToP416_Any ,524,528,1.007633588,889
[       OK ] LibYUVConvertTest.I422ToBGRA_Opt ,393,396,1.007633588,890
[       OK ] LibYUVConvertTest.P010ToP410_Any ,523,527,1.007648184,891
[       OK ] LibYUVConvertTest.NV21ToRAW_Unaligned ,523,527,1.007648184,892
[       OK ] LibYUVConvertTest.H010ToAB30_Any ,523,527,1.007648184,893
[       OK ] LibYUVConvertTest.P210ToP410_Any ,522,526,1.007662835,894
[       OK ] LibYUVConvertTest.V422ToABGR_Invert ,261,263,1.007662835,895
[       OK ] LibYUVConvertTest.ARGBToI444_Invert ,521,525,1.007677543,896
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Opt ,521,525,1.007677543,897
[       OK ] LibYUVScaleTest.UVScaleFrom320x240_None ,521,525,1.007677543,898
[       OK ] LibYUVConvertTest.ARGBToAR30ToARGB_Unaligned ,651,656,1.007680492,899
[       OK ] LibYUVConvertTest.ARGBToAB30ToARGB_Unaligned ,651,656,1.007680492,900
[       OK ] LibYUVConvertTest.I422ToARGB_Invert ,260,262,1.007692308,901
[       OK ] LibYUVConvertTest.H422ToARGB_Invert ,260,262,1.007692308,902
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Opt ,520,524,1.007692308,903
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None_12 ,779,785,1.007702182,904
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_None_16 ,779,785,1.007702182,905
[       OK ] LibYUVConvertTest.JNV21ToRGB24_Opt ,519,523,1.007707129,906
[       OK ] LibYUVConvertTest.JNV12ToRAW_Opt ,519,523,1.007707129,907
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Any ,647,652,1.007727975,908
[       OK ] LibYUVScaleTest.NV12ScaleSwapXY_None ,647,652,1.007727975,909
[       OK ] LibYUVConvertTest.P216ToARGB_Any ,386,389,1.007772021,910
[       OK ] LibYUVConvertTest.U420ToARGB_Opt ,255,257,1.007843137,911
[       OK ] LibYUVConvertTest.V420ToARGB_Opt ,255,257,1.007843137,912
[       OK ] LibYUVConvertTest.V420ToABGR_Invert ,255,257,1.007843137,913
[       OK ] LibYUVConvertTest.I210ToAR30_Unaligned ,510,514,1.007843137,914
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Linear_12 ,127,128,1.007874016,915
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Linear_16 ,127,128,1.007874016,916
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Opt ,634,639,1.007886435,917
[       OK ] LibYUVConvertTest.H010ToAR30_Unaligned ,507,511,1.007889546,918
[       OK ] LibYUVConvertTest.U010ToAB30_Unaligned ,507,511,1.007889546,919
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Box_16 ,380,383,1.007894737,920
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Box ,886,893,1.007900677,921
[       OK ] LibYUVConvertTest.I012ToAR30_Unaligned ,506,510,1.007905138,922
[       OK ] LibYUVConvertTest.ARGBToAB64_Invert ,505,509,1.007920792,923
[       OK ] LibYUVConvertTest.ABGRToAR64_Invert ,505,509,1.007920792,924
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Bilinear_12 ,251,253,1.007968127,925
[       OK ] LibYUVConvertTest.I422ToRGB565_Any ,877,884,1.007981756,926
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Bilinear ,750,756,1.008,927
[       OK ] LibYUVScaleTest.NV12ScaleFrom320x240_Box ,750,756,1.008,928
[       OK ] LibYUVConvertTest.I410ToAB30_Invert ,497,501,1.00804829,929
[       OK ] LibYUVConvertTest.ARGBToYUY2_Any ,496,500,1.008064516,930
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Any ,495,499,1.008080808,931
[       OK ] LibYUVConvertTest.NV21ToARGB_Invert ,371,374,1.008086253,932
[       OK ] LibYUVConvertTest.JNV12ToABGR_Opt ,370,373,1.008108108,933
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Box ,1107,1116,1.008130081,934
[       OK ] LibYUVConvertTest.I012ToI412_Any ,488,492,1.008196721,935
[       OK ] LibYUVConvertTest.H420ToAB30_Any ,488,492,1.008196721,936
[       OK ] LibYUVConvertTest.I210ToAR30_Opt ,488,492,1.008196721,937
[       OK ] LibYUVConvertTest.I010ToI410_Any ,487,491,1.008213552,938
[       OK ] LibYUVConvertTest.AR64ToARGB_Opt ,487,491,1.008213552,939
[       OK ] LibYUVConvertTest.AB64ToARGB_Unaligned ,487,491,1.008213552,940
[       OK ] LibYUVConvertTest.AR64ToABGR_Opt ,487,491,1.008213552,941
[       OK ] LibYUVConvertTest.J422AlphaToABGRToARGB_Unaligned ,723,729,1.008298755,942
[       OK ] LibYUVConvertTest.F422AlphaToABGRToARGB_Unaligned ,723,729,1.008298755,943
[       OK ] LibYUVConvertTest.H422AlphaToABGRToARGB_Unaligned ,723,729,1.008298755,944
[       OK ] LibYUVConvertTest.U422AlphaToABGRToARGB_Unaligned ,723,729,1.008298755,945
[       OK ] LibYUVConvertTest.I422ToRGB565_Unaligned ,843,850,1.008303677,946
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Any ,596,601,1.008389262,947
[       OK ] LibYUVConvertTest.I412ToI444_Opt ,357,360,1.008403361,948
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Opt ,713,719,1.008415147,949
[       OK ] LibYUVConvertTest.H444AlphaToABGRToARGB_Invert ,711,717,1.008438819,950
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Opt ,709,715,1.008462623,951
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Unaligned ,826,833,1.008474576,952
[       OK ] LibYUVConvertTest.ARGBToYUY2_Unaligned ,590,595,1.008474576,953
[       OK ] LibYUVConvertTest.YUY2ToARGB_Unaligned ,354,357,1.008474576,954
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Any ,590,595,1.008474576,955
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Any ,590,595,1.008474576,956
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Any ,590,595,1.008474576,957
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Any ,590,595,1.008474576,958
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Unaligned ,472,476,1.008474576,959
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Premult ,701,707,1.008559201,960
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Premult ,700,706,1.008571429,961
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Any ,466,470,1.008583691,962
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Invert ,465,469,1.008602151,963
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Invert ,464,468,1.00862069,964
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Invert ,464,468,1.00862069,965
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Invert ,464,468,1.00862069,966
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Opt ,463,467,1.008639309,967
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Opt ,463,467,1.008639309,968
[       OK ] LibYUVConvertTest.I444ToARGBToABGR_Opt ,694,700,1.008645533,969
[       OK ] LibYUVConvertTest.I444ToABGRToARGB_Opt ,694,700,1.008645533,970
[       OK ] LibYUVConvertTest.J444ToABGRToARGB_Opt ,694,700,1.008645533,971
[       OK ] LibYUVConvertTest.H444ToABGRToARGB_Opt ,694,700,1.008645533,972
[       OK ] LibYUVConvertTest.U444ToABGRToARGB_Opt ,694,700,1.008645533,973
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Any ,693,699,1.008658009,974
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Opt ,462,466,1.008658009,975
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Invert ,462,466,1.008658009,976
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Opt ,462,466,1.008658009,977
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Premult ,692,698,1.00867052,978
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Premult ,692,698,1.00867052,979
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Linear ,1035,1044,1.008695652,980
[       OK ] LibYUVConvertTest.AB30ToARGB_Any ,344,347,1.00872093,981
[       OK ] LibYUVConvertTest.ARGB1555ToARGB_Invert ,344,347,1.00872093,982
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Invert ,458,462,1.008733624,983
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Opt ,458,462,1.008733624,984
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Invert ,458,462,1.008733624,985
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Unaligned ,571,576,1.008756567,986
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Unaligned ,571,576,1.008756567,987
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Unaligned ,570,575,1.00877193,988
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Opt ,456,460,1.00877193,989
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_None_12 ,455,459,1.008791209,990
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_None_16 ,455,459,1.008791209,991
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_None_16 ,455,459,1.008791209,992
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Linear_16 ,455,459,1.008791209,993
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Linear_16 ,455,459,1.008791209,994
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Bilinear_16 ,455,459,1.008791209,995
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Bilinear_16 ,455,459,1.008791209,996
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Box_12 ,455,459,1.008791209,997
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Box_16 ,455,459,1.008791209,998
[       OK ] LibYUVConvertTest.I420AlphaToARGBFilter_Any ,681,687,1.008810573,999
[       OK ] LibYUVConvertTest.J420ToARGBToARGB_Unaligned ,565,570,1.008849558,1000
[       OK ] LibYUVConvertTest.U420ToARGBToARGB_Unaligned ,565,570,1.008849558,1001
[       OK ] LibYUVConvertTest.I010ToAR30Filter_Unaligned ,788,795,1.008883249,1002
[       OK ] LibYUVConvertTest.H010ToABGR_Any ,450,454,1.008888889,1003
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Opt ,337,340,1.008902077,1004
[       OK ] LibYUVConvertTest.I010ToABGR_Any ,449,453,1.008908686,1005
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Any ,448,452,1.008928571,1006
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Invert ,560,565,1.008928571,1007
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Invert ,560,565,1.008928571,1008
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Invert ,559,564,1.008944544,1009
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Invert ,559,564,1.008944544,1010
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Invert ,559,564,1.008944544,1011
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Bilinear ,4583,4624,1.008946105,1012
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Any ,447,451,1.008948546,1013
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Any ,447,451,1.008948546,1014
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Any ,447,451,1.008948546,1015
[       OK ] LibYUVConvertTest.H010ToARGB_Any ,447,451,1.008948546,1016
[       OK ] LibYUVConvertTest.I420ToARGB1555_Unaligned ,893,901,1.008958567,1017
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Opt ,558,563,1.008960573,1018
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Opt ,557,562,1.008976661,1019
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Any ,445,449,1.008988764,1020
[       OK ] LibYUVConvertTest.ARGBToI444_Unaligned ,556,561,1.008992806,1021
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Any ,444,448,1.009009009,1022
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Unaligned ,444,448,1.009009009,1023
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Unaligned ,444,448,1.009009009,1024
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Opt ,555,560,1.009009009,1025
[       OK ] LibYUVConvertTest.I420ToARGBToABGR_Opt ,555,560,1.009009009,1026
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Opt ,555,560,1.009009009,1027
[       OK ] LibYUVConvertTest.I420ToRGBAToARGB_Opt ,555,560,1.009009009,1028
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Opt ,555,560,1.009009009,1029
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Opt ,555,560,1.009009009,1030
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Opt ,555,560,1.009009009,1031
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Invert ,552,557,1.009057971,1032
[       OK ] LibYUVConvertTest.H210ToABGR_Unaligned ,440,444,1.009090909,1033
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Unaligned ,329,332,1.009118541,1034
[       OK ] LibYUVConvertTest.H420ToAB30_Invert ,438,442,1.00913242,1035
[       OK ] LibYUVConvertTest.AR30ToAB30_Unaligned ,328,331,1.009146341,1036
[       OK ] LibYUVConvertTest.AR30ToAB30_Opt ,328,331,1.009146341,1037
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Opt ,328,331,1.009146341,1038
[       OK ] LibYUVConvertTest.ARGBToBGRA_Unaligned ,328,331,1.009146341,1039
[       OK ] LibYUVConvertTest.BGRAToARGB_Invert ,328,331,1.009146341,1040
[       OK ] LibYUVConvertTest.H420ToAR30_Opt ,437,441,1.009153318,1041
[       OK ] LibYUVConvertTest.ARGBToI444_Any ,545,550,1.009174312,1042
[       OK ] LibYUVConvertTest.ARGBToABGR_Opt ,327,330,1.009174312,1043
[       OK ] LibYUVConvertTest.ARGBToBGRA_Opt ,327,330,1.009174312,1044
[       OK ] LibYUVConvertTest.ARGBToI400_Invert ,218,220,1.009174312,1045
[       OK ] LibYUVConvertTest.I210ToARGB_Unaligned ,436,440,1.009174312,1046
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box ,761,768,1.009198423,1047
[       OK ] LibYUVConvertTest.RGBAToARGB_Any ,326,329,1.009202454,1048
[       OK ] LibYUVConvertTest.I400ToARGB_Invert ,217,219,1.00921659,1049
[       OK ] LibYUVConvertTest.ABGRToAR30ToABGR_Unaligned ,650,656,1.009230769,1050
[       OK ] LibYUVConvertTest.I010ToARGB_Unaligned ,432,436,1.009259259,1051
[       OK ] LibYUVConvertTest.I010ToABGR_Unaligned ,432,436,1.009259259,1052
[       OK ] LibYUVConvertTest.H010ToABGR_Unaligned ,432,436,1.009259259,1053
[       OK ] LibYUVConvertTest.U010ToABGR_Unaligned ,432,436,1.009259259,1054
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Any ,647,653,1.00927357,1055
[       OK ] LibYUVConvertTest.P012ToP412_Invert ,539,544,1.009276438,1056
[       OK ] LibYUVConvertTest.I212ToP212_Any ,323,326,1.009287926,1057
[       OK ] LibYUVConvertTest.P016ToP416_Unaligned ,536,541,1.009328358,1058
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_None ,961,970,1.009365245,1059
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Premult ,960,969,1.009375,1060
[       OK ] LibYUVScaleTest.UVScaleFrom1920x1080_None ,533,538,1.009380863,1061
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Unaligned ,426,430,1.009389671,1062
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Unaligned ,426,430,1.009389671,1063
[       OK ] LibYUVConvertTest.H210ToARGB_Opt ,426,430,1.009389671,1064
[       OK ] LibYUVConvertTest.ARGBToI420_Any ,319,322,1.009404389,1065
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Any ,744,751,1.009408602,1066
[       OK ] LibYUVConvertTest.U410ToABGR_Opt ,425,429,1.009411765,1067
[       OK ] LibYUVConvertTest.I420ToRAW_Opt ,531,536,1.009416196,1068
[       OK ] LibYUVConvertTest.I420ToRGB24_Opt ,531,536,1.009416196,1069
[       OK ] LibYUVConvertTest.J420ToRAW_Opt ,531,536,1.009416196,1070
[       OK ] LibYUVConvertTest.H420ToRGB24_Opt ,531,536,1.009416196,1071
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Opt ,531,536,1.009416196,1072
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Unaligned ,424,428,1.009433962,1073
[       OK ] LibYUVConvertTest.U210ToARGB_Invert ,424,428,1.009433962,1074
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Premult ,953,962,1.009443861,1075
[       OK ] LibYUVConvertTest.I420ToRAW_Invert ,529,534,1.009451796,1076
[       OK ] LibYUVScaleTest.UVScaleDownBy3by4_None ,529,534,1.009451796,1077
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Unaligned ,423,427,1.009456265,1078
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Unaligned ,423,427,1.009456265,1079
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Any ,740,747,1.009459459,1080
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Any ,740,747,1.009459459,1081
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Any ,740,747,1.009459459,1082
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Any ,740,747,1.009459459,1083
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Any ,740,747,1.009459459,1084
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Any ,740,747,1.009459459,1085
[       OK ] LibYUVConvertTest.I422ToI444_Invert ,317,320,1.009463722,1086
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Unaligned ,422,426,1.009478673,1087
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Unaligned ,422,426,1.009478673,1088
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Unaligned ,422,426,1.009478673,1089
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Invert ,420,424,1.00952381,1090
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Invert ,420,424,1.00952381,1091
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Invert ,420,424,1.00952381,1092
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Invert ,420,424,1.00952381,1093
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Invert ,420,424,1.00952381,1094
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Invert ,420,424,1.00952381,1095
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Premult ,945,954,1.00952381,1096
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Unaligned ,419,423,1.009546539,1097
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Unaligned ,419,423,1.009546539,1098
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Opt ,419,423,1.009546539,1099
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Opt ,419,423,1.009546539,1100
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Opt ,419,423,1.009546539,1101
[       OK ] LibYUVConvertTest.P010ToAR30_Opt ,419,423,1.009546539,1102
[       OK ] LibYUVConvertTest.P012ToAR30_Invert ,419,423,1.009546539,1103
[       OK ] LibYUVConvertTest.P016ToAR30_Invert ,419,423,1.009546539,1104
[       OK ] LibYUVConvertTest.I420ToBGRA_Any ,418,422,1.009569378,1105
[       OK ] LibYUVConvertTest.RGB24ToJ400_Invert ,313,316,1.009584665,1106
[       OK ] LibYUVConvertTest.RAWToJ400_Invert ,313,316,1.009584665,1107
[       OK ] LibYUVConvertTest.P012ToP412_Any ,521,526,1.009596929,1108
[       OK ] LibYUVConvertTest.P012ToP412_Opt ,521,526,1.009596929,1109
[       OK ] LibYUVScaleTest.UVScaleFrom569x480_None ,521,526,1.009596929,1110
[       OK ] LibYUVConvertTest.P016ToP416_Opt ,520,525,1.009615385,1111
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Invert ,416,420,1.009615385,1112
[       OK ] LibYUVConvertTest.H420AlphaToARGB_Invert ,416,420,1.009615385,1113
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_None ,520,525,1.009615385,1114
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_Linear ,520,525,1.009615385,1115
[       OK ] LibYUVScaleTest.UVScaleFrom1x1_Bilinear ,520,525,1.009615385,1116
[       OK ] LibYUVScaleTest.UVScaleSwapXY_None ,519,524,1.009633911,1117
[       OK ] LibYUVConvertTest.I420ToRAWToARGB_Invert ,518,523,1.00965251,1118
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Invert ,518,523,1.00965251,1119
[       OK ] LibYUVConvertTest.H420ToRAWToARGB_Invert ,518,523,1.00965251,1120
[       OK ] LibYUVScaleTest.PlaneTestRotate_None ,518,523,1.00965251,1121
[       OK ] LibYUVConvertTest.U420AlphaToARGBToABGR_Unaligned ,719,726,1.009735744,1122
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Opt ,513,518,1.009746589,1123
[       OK ] LibYUVConvertTest.H444ToABGR_Unaligned ,410,414,1.009756098,1124
[       OK ] LibYUVConvertTest.V444ToARGB_Unaligned ,410,414,1.009756098,1125
[       OK ] LibYUVConvertTest.V444ToABGR_Unaligned ,410,414,1.009756098,1126
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Invert ,512,517,1.009765625,1127
[       OK ] LibYUVConvertTest.JNV21ToRAW_Invert ,512,517,1.009765625,1128
[       OK ] LibYUVConvertTest.NV12ToRGB24_Opt ,511,516,1.009784736,1129
[       OK ] LibYUVConvertTest.NV21ToRAW_Invert ,511,516,1.009784736,1130
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_Linear ,511,516,1.009784736,1131
[       OK ] LibYUVConvertTest.JNV12ToRGB565_Opt ,815,823,1.009815951,1132
[       OK ] LibYUVConvertTest.V444AlphaToABGRToARGB_Invert ,710,717,1.009859155,1133
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom640x360_Bilinear ,1012,1022,1.009881423,1134
[       OK ] LibYUVConvertTest.ABGRToAB64_Invert ,505,510,1.00990099,1135
[       OK ] LibYUVConvertTest.I422ToBGRA_Unaligned ,400,404,1.01,1136
[       OK ] LibYUVConvertTest.ARGBToI420_Unaligned ,300,303,1.01,1137
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Opt ,300,303,1.01,1138
[       OK ] LibYUVConvertTest.I420ToARGBToRGB24_Unaligned ,800,808,1.01,1139
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Invert ,699,706,1.010014306,1140
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Any ,499,504,1.01002004,1141
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Any ,597,603,1.010050251,1142
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Linear ,2288,2311,1.010052448,1143
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Invert ,696,703,1.010057471,1144
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Invert ,696,703,1.010057471,1145
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Any ,596,602,1.010067114,1146
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Any ,596,602,1.010067114,1147
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Any ,596,602,1.010067114,1148
[       OK ] LibYUVConvertTest.I410ToAR30_Opt ,496,501,1.010080645,1149
[       OK ] LibYUVConvertTest.H410ToAB30_Invert ,496,501,1.010080645,1150
[       OK ] LibYUVConvertTest.U410ToAB30_Invert ,496,501,1.010080645,1151
[       OK ] LibYUVConvertTest.RGB24ToARGB_Invert ,297,300,1.01010101,1152
[       OK ] LibYUVConvertTest.ARGBToAR64_Any ,495,500,1.01010101,1153
[       OK ] LibYUVConvertTest.V444ToABGRToARGB_Opt ,693,700,1.01010101,1154
[       OK ] LibYUVConvertTest.U410ToAR30_Opt ,495,500,1.01010101,1155
[       OK ] LibYUVConvertTest.V444ToARGBToARGB_Opt ,692,699,1.010115607,1156
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Bilinear ,395,399,1.010126582,1157
[       OK ] LibYUVConvertTest.U410ToAB30_Opt ,493,498,1.010141988,1158
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_Bilinear ,886,895,1.010158014,1159
[       OK ] LibYUVConvertTest.I420ToARGB1555_Invert ,884,893,1.010180995,1160
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Any ,491,496,1.010183299,1161
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None_16 ,785,793,1.010191083,1162
[       OK ] LibYUVConvertTest.I420ToAB30_Any ,488,493,1.010245902,1163
[       OK ] LibYUVConvertTest.AR64ToARGB_Unaligned ,487,492,1.01026694,1164
[       OK ] LibYUVConvertTest.AB64ToARGB_Opt ,487,492,1.01026694,1165
[       OK ] LibYUVConvertTest.AR64ToABGR_Unaligned ,487,492,1.01026694,1166
[       OK ] LibYUVConvertTest.AB64ToABGR_Unaligned ,487,492,1.01026694,1167
[       OK ] LibYUVConvertTest.AB64ToABGR_Opt ,487,492,1.01026694,1168
[       OK ] LibYUVConvertTest.H210ToAR30_Opt ,486,491,1.010288066,1169
[       OK ] LibYUVScaleTest.ARGBScaleDownBy2_None ,484,489,1.010330579,1170
[       OK ] LibYUVRotateTest.I420Rotate270_Opt ,386,390,1.010362694,1171
[       OK ] LibYUVConvertTest.I420ToABGR_Any ,289,292,1.010380623,1172
[       OK ] LibYUVConvertTest.RAWToRGBA_Any ,288,291,1.010416667,1173
[       OK ] LibYUVConvertTest.F420ToARGB_Any ,287,290,1.010452962,1174
[       OK ] LibYUVConvertTest.I422ToYUY2ToARGB_Invert ,574,580,1.010452962,1175
[       OK ] LibYUVConvertTest.P016ToARGB_Any ,381,385,1.010498688,1176
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Premult ,952,962,1.010504202,1177
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Premult ,952,962,1.010504202,1178
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Premult ,952,962,1.010504202,1179
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Premult ,952,962,1.010504202,1180
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Invert ,571,577,1.010507881,1181
[       OK ] LibYUVConvertTest.ABGRToNV12_Opt ,285,288,1.010526316,1182
[       OK ] LibYUVConvertTest.I420ToABGRToARGB_Unaligned ,570,576,1.010526316,1183
[       OK ] LibYUVConvertTest.H420ToABGRToARGB_Unaligned ,570,576,1.010526316,1184
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Unaligned ,570,576,1.010526316,1185
[       OK ] LibYUVConvertTest.J420ToABGRToARGB_Unaligned ,570,576,1.010526316,1186
[       OK ] LibYUVConvertTest.U420ToABGRToARGB_Unaligned ,570,576,1.010526316,1187
[       OK ] LibYUVConvertTest.J422ToARGBToARGB_Unaligned ,569,575,1.010544815,1188
[       OK ] LibYUVConvertTest.U422ToARGBToARGB_Unaligned ,569,575,1.010544815,1189
[       OK ] LibYUVConvertTest.V422ToARGBToARGB_Unaligned ,569,575,1.010544815,1190
[       OK ] LibYUVConvertTest.ARGBToRAW_Opt ,284,287,1.01056338,1191
[       OK ] LibYUVConvertTest.ARGBToRGB24_Unaligned ,284,287,1.01056338,1192
[       OK ] LibYUVConvertTest.ABGRToRAW_Opt ,284,287,1.01056338,1193
[       OK ] LibYUVConvertTest.ABGRToRGB24_Unaligned ,284,287,1.01056338,1194
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Unaligned ,568,574,1.01056338,1195
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Bilinear_16 ,378,382,1.010582011,1196
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Premult ,656,663,1.010670732,1197
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Premult ,656,663,1.010670732,1198
[       OK ] LibYUVConvertTest.ARGBToRGB565_Opt ,467,472,1.010706638,1199
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Invert ,560,566,1.010714286,1200
[       OK ] LibYUVScaleTest.ARGBScaleDownBy8_Box ,4569,4618,1.010724447,1201
[       OK ] LibYUVConvertTest.I212ToI412_Unaligned ,466,471,1.010729614,1202
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Opt ,559,565,1.010733453,1203
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Invert ,559,565,1.010733453,1204
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Invert ,559,565,1.010733453,1205
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Opt ,559,565,1.010733453,1206
[       OK ] LibYUVConvertTest.AR64ToAB64_Opt ,652,659,1.010736196,1207
[       OK ] LibYUVConvertTest.ABGRToAB30ToABGR_Unaligned ,649,656,1.010785824,1208
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Invert ,463,468,1.010799136,1209
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Invert ,463,468,1.010799136,1210
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Unaligned ,370,374,1.010810811,1211
[       OK ] LibYUVConvertTest.H420ToARGBToABGR_Opt ,554,560,1.010830325,1212
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Any ,554,560,1.010830325,1213
[       OK ] LibYUVConvertTest.NV12ToABGR_Opt ,369,373,1.010840108,1214
[       OK ] LibYUVConvertTest.I420ToBGRAToARGB_Invert ,553,559,1.01084991,1215
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear_12 ,368,372,1.010869565,1216
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Opt ,458,463,1.010917031,1217
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Invert ,458,463,1.010917031,1218
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Opt ,458,463,1.010917031,1219
[       OK ] LibYUVConvertTest.JNV12ToARGB_Opt ,366,370,1.010928962,1220
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Opt ,457,462,1.010940919,1221
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Invert ,457,462,1.010940919,1222
[       OK ] LibYUVConvertTest.P012ToAR30_Any ,457,462,1.010940919,1223
[       OK ] LibYUVConvertTest.I420ToYUY2ToARGB_Any ,639,646,1.010954617,1224
[       OK ] LibYUVConvertTest.NV12ToARGB_Invert ,365,369,1.010958904,1225
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Opt ,455,460,1.010989011,1226
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_None_12 ,454,459,1.011013216,1227
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Linear_12 ,454,459,1.011013216,1228
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Linear_12 ,454,459,1.011013216,1229
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Bilinear_12 ,454,459,1.011013216,1230
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Box_16 ,454,459,1.011013216,1231
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Box_12 ,454,459,1.011013216,1232
[       OK ] LibYUVRotateTest.ARGBRotate180_Opt ,363,367,1.011019284,1233
[       OK ] LibYUVConvertTest.I444AlphaToARGBToABGR_Opt ,725,733,1.011034483,1234
[       OK ] LibYUVConvertTest.P210ToAR30_Unaligned ,452,457,1.011061947,1235
[       OK ] LibYUVConvertTest.I422AlphaToARGBToABGR_Unaligned ,723,731,1.011065007,1236
[       OK ] LibYUVConvertTest.I422AlphaToABGRToARGB_Unaligned ,723,731,1.011065007,1237
[       OK ] LibYUVConvertTest.J422AlphaToARGBToABGR_Unaligned ,723,731,1.011065007,1238
[       OK ] LibYUVConvertTest.F422AlphaToARGBToABGR_Unaligned ,723,731,1.011065007,1239
[       OK ] LibYUVConvertTest.U422AlphaToARGBToABGR_Unaligned ,723,731,1.011065007,1240
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Unaligned ,723,731,1.011065007,1241
[       OK ] LibYUVScaleTest.ARGBScaleFrom320x240_Linear ,542,548,1.011070111,1242
[       OK ] LibYUVConvertTest.ARGBToJ420_Any ,361,365,1.011080332,1243
[       OK ] LibYUVConvertTest.P016ToP416_Invert ,539,545,1.011131725,1244
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None_16 ,808,817,1.011138614,1245
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_None_12 ,807,816,1.011152416,1246
[       OK ] LibYUVConvertTest.I410ToI444_Any ,358,362,1.011173184,1247
[       OK ] LibYUVConvertTest.I412ToI444_Invert ,358,362,1.011173184,1248
[       OK ] LibYUVConvertTest.I420ToRGB24ToARGB_Unaligned ,537,543,1.011173184,1249
[       OK ] LibYUVConvertTest.I412ToI444_Any ,357,361,1.011204482,1250
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Any ,446,451,1.011210762,1251
[       OK ] LibYUVConvertTest.I410ToI444_Invert ,356,360,1.011235955,1252
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Any ,443,448,1.011286682,1253
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Any ,443,448,1.011286682,1254
[       OK ] LibYUVConvertTest.P216ToARGB_Opt ,354,358,1.011299435,1255
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Opt ,707,715,1.011315417,1256
[       OK ] LibYUVConvertTest.U420ToABGR_Unaligned ,264,267,1.011363636,1257
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Any ,440,445,1.011363636,1258
[       OK ] LibYUVConvertTest.P010ToAR30_Unaligned ,440,445,1.011363636,1259
[       OK ] LibYUVConvertTest.H420ToAB30_Opt ,437,442,1.011441648,1260
[       OK ] LibYUVConvertTest.I210ToABGR_Unaligned ,437,442,1.011441648,1261
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Premult ,699,707,1.011444921,1262
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Invert ,698,706,1.011461318,1263
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Invert ,698,706,1.011461318,1264
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_None_12 ,785,794,1.011464968,1265
[       OK ] LibYUVConvertTest.P212ToP412_Any ,523,529,1.011472275,1266
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Premult ,697,705,1.011477762,1267
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None_12 ,784,793,1.011479592,1268
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_None_16 ,784,793,1.011479592,1269
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear_12 ,784,793,1.011479592,1270
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Linear_16 ,784,793,1.011479592,1271
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear_12 ,784,793,1.011479592,1272
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Bilinear_16 ,784,793,1.011479592,1273
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box_12 ,784,793,1.011479592,1274
[       OK ] LibYUVScaleTest.I420ScaleFrom1x1_Box_16 ,784,793,1.011479592,1275
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None_12 ,784,793,1.011479592,1276
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_None_16 ,784,793,1.011479592,1277
[       OK ] LibYUVConvertTest.P010ToP410_Opt ,520,526,1.011538462,1278
[       OK ] LibYUVConvertTest.P216ToP416_Opt ,520,526,1.011538462,1279
[       OK ] LibYUVConvertTest.J422ToARGB_Opt ,260,263,1.011538462,1280
[       OK ] LibYUVConvertTest.H422ToARGB_Opt ,260,263,1.011538462,1281
[       OK ] LibYUVConvertTest.U422ToARGB_Opt ,260,263,1.011538462,1282
[       OK ] LibYUVConvertTest.V422ToARGB_Opt ,260,263,1.011538462,1283
[       OK ] LibYUVConvertTest.AB30ToABGR_Invert ,346,350,1.011560694,1284
[       OK ] LibYUVConvertTest.RAWToI420_Any ,432,437,1.011574074,1285
[       OK ] LibYUVConvertTest.NV12ToNV24_Any ,259,262,1.011583012,1286
[       OK ] LibYUVConvertTest.P212ToP412_Opt ,518,524,1.011583012,1287
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Opt ,518,524,1.011583012,1288
[       OK ] LibYUVScaleTest.ARGBScaleSwapXY_Linear ,775,784,1.011612903,1289
[       OK ] LibYUVConvertTest.AR30ToABGR_Any ,344,348,1.011627907,1290
[       OK ] LibYUVScaleTest.ARGBScaleClipTo569x480_Bilinear ,860,870,1.011627907,1291
[       OK ] LibYUVScaleTest.ARGBTest4x ,773,782,1.01164295,1292
[       OK ] LibYUVScaleTest.UVScaleDownBy4_None ,601,608,1.011647255,1293
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by8_None ,343,347,1.011661808,1294
[       OK ] LibYUVConvertTest.I410ToARGB_Invert ,427,432,1.011709602,1295
[       OK ] LibYUVConvertTest.H410ToARGB_Invert ,427,432,1.011709602,1296
[       OK ] LibYUVConvertTest.U410ToARGB_Invert ,427,432,1.011709602,1297
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Unaligned ,426,431,1.011737089,1298
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Unaligned ,426,431,1.011737089,1299
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Any ,596,603,1.011744966,1300
[       OK ] LibYUVConvertTest.I420ToARGB_Opt ,255,258,1.011764706,1301
[       OK ] LibYUVConvertTest.I420ToABGR_Invert ,255,258,1.011764706,1302
[       OK ] LibYUVConvertTest.J420ToABGR_Invert ,255,258,1.011764706,1303
[       OK ] LibYUVConvertTest.J420ToABGR_Opt ,255,258,1.011764706,1304
[       OK ] LibYUVConvertTest.F420ToARGB_Invert ,255,258,1.011764706,1305
[       OK ] LibYUVConvertTest.H420ToABGR_Invert ,255,258,1.011764706,1306
[       OK ] LibYUVConvertTest.H420ToABGR_Opt ,255,258,1.011764706,1307
[       OK ] LibYUVConvertTest.U420ToABGR_Invert ,255,258,1.011764706,1308
[       OK ] LibYUVConvertTest.V420ToARGB_Invert ,255,258,1.011764706,1309
[       OK ] LibYUVConvertTest.ABGRToAR30_Invert ,340,344,1.011764706,1310
[       OK ] LibYUVConvertTest.H410ToABGR_Opt ,425,430,1.011764706,1311
[       OK ] LibYUVConvertTest.I210ToARGB_Invert ,424,429,1.011792453,1312
[       OK ] LibYUVConvertTest.I210ToARGB_Opt ,424,429,1.011792453,1313
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Any ,591,598,1.011844332,1314
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Unaligned ,421,426,1.011876485,1315
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Unaligned ,421,426,1.011876485,1316
[       OK ] LibYUVConvertTest.ARGBToUYVY_Unaligned ,589,596,1.01188455,1317
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Invert ,420,425,1.011904762,1318
[       OK ] LibYUVConvertTest.H010ToABGR_Invert ,420,425,1.011904762,1319
[       OK ] LibYUVConvertTest.P012ToAR30_Opt ,420,425,1.011904762,1320
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Invert ,419,424,1.011933174,1321
[       OK ] LibYUVConvertTest.RAWToJNV21_Invert ,419,424,1.011933174,1322
[       OK ] LibYUVConvertTest.I010ToABGR_Opt ,419,424,1.011933174,1323
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Unaligned ,418,423,1.011961722,1324
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Unaligned ,418,423,1.011961722,1325
[       OK ] LibYUVConvertTest.I010ToARGB_Opt ,418,423,1.011961722,1326
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Any ,751,760,1.011984021,1327
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Bilinear ,584,591,1.011986301,1328
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Box ,584,591,1.011986301,1329
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Opt ,417,422,1.011990408,1330
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Opt ,417,422,1.011990408,1331
[       OK ] LibYUVConvertTest.H010ToARGB_Opt ,417,422,1.011990408,1332
[       OK ] LibYUVConvertTest.U010ToARGB_Opt ,417,422,1.011990408,1333
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Box_12 ,250,253,1.012,1334
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Invert ,416,421,1.012019231,1335
[       OK ] LibYUVConvertTest.H420AlphaToABGR_Invert ,416,421,1.012019231,1336
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Invert ,416,421,1.012019231,1337
[       OK ] LibYUVConvertTest.U420AlphaToABGR_Invert ,416,421,1.012019231,1338
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Invert ,416,421,1.012019231,1339
[       OK ] LibYUVConvertTest.V420AlphaToARGB_Opt ,416,421,1.012019231,1340
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_None_12 ,499,505,1.012024048,1341
[       OK ] LibYUVConvertTest.ARGBToAB64_Unaligned ,498,504,1.012048193,1342
[       OK ] LibYUVConvertTest.ABGRToAR64_Unaligned ,498,504,1.012048193,1343
[       OK ] LibYUVConvertTest.ABGRToAB64_Unaligned ,498,504,1.012048193,1344
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Any ,498,504,1.012048193,1345
[       OK ] LibYUVConvertTest.ARGBToRGB565_Invert ,496,502,1.012096774,1346
[       OK ] LibYUVConvertTest.ARGBToAR64_Opt ,496,502,1.012096774,1347
[       OK ] LibYUVConvertTest.ARGBToAB64_Any ,496,502,1.012096774,1348
[       OK ] LibYUVConvertTest.ABGRToAR64_Any ,496,502,1.012096774,1349
[       OK ] LibYUVConvertTest.ABGRToAR64_Opt ,496,502,1.012096774,1350
[       OK ] LibYUVConvertTest.ABGRToAB64_Opt ,496,502,1.012096774,1351
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Any ,496,502,1.012096774,1352
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Opt ,413,418,1.012106538,1353
[       OK ] LibYUVConvertTest.NV12ToRGB565_Unaligned ,825,835,1.012121212,1354
[       OK ] LibYUVScaleTest.ARGBScaleDownBy3by8_Box ,2310,2338,1.012121212,1355
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Any ,577,584,1.012131716,1356
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Any ,740,749,1.012162162,1357
[       OK ] LibYUVConvertTest.U410ToAR30_Invert ,493,499,1.012170385,1358
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Premult ,656,664,1.012195122,1359
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Invert ,328,332,1.012195122,1360
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Unaligned ,492,498,1.012195122,1361
[       OK ] LibYUVConvertTest.I410ToAB30_Opt ,492,498,1.012195122,1362
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Premult ,655,663,1.01221374,1363
[       OK ] LibYUVConvertTest.I422ToARGBToABGR_Unaligned ,573,580,1.012216405,1364
[       OK ] LibYUVConvertTest.J444ToABGR_Unaligned ,409,414,1.012224939,1365
[       OK ] LibYUVConvertTest.ABGRToARGB_Any ,327,331,1.012232416,1366
[       OK ] LibYUVConvertTest.ARGBToABGR_Unaligned ,327,331,1.012232416,1367
[       OK ] LibYUVConvertTest.ARGBToRGBA_Unaligned ,327,331,1.012232416,1368
[       OK ] LibYUVConvertTest.ARGBToRGBA_Opt ,327,331,1.012232416,1369
[       OK ] LibYUVConvertTest.BGRAToARGB_Unaligned ,327,331,1.012232416,1370
[       OK ] LibYUVConvertTest.AB64ToAR64_Any ,652,660,1.012269939,1371
[       OK ] LibYUVConvertTest.AB64ToAR64_Opt ,652,660,1.012269939,1372
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom320x240_Bilinear ,814,824,1.012285012,1373
[       OK ] LibYUVConvertTest.ARGBToARGB_Any ,325,329,1.012307692,1374
[       OK ] LibYUVConvertTest.BGRAToARGB_Opt ,325,329,1.012307692,1375
[       OK ] LibYUVConvertTest.ARGBToI444_Opt ,487,493,1.012320329,1376
[       OK ] LibYUVConvertTest.RAWToJ420_Invert ,405,410,1.012345679,1377
[       OK ] LibYUVConvertTest.RAWToJNV21_Unaligned ,404,409,1.012376238,1378
[       OK ] LibYUVConvertTest.I210ToP210_Opt ,322,326,1.01242236,1379
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_None ,322,326,1.01242236,1380
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Any ,642,650,1.012461059,1381
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Unaligned ,720,729,1.0125,1382
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Invert ,559,566,1.012522361,1383
[       OK ] LibYUVConvertTest.H422ToARGBToARGB_Invert ,558,565,1.012544803,1384
[       OK ] LibYUVConvertTest.I010ToP010_Opt ,239,242,1.012552301,1385
[       OK ] LibYUVConvertTest.RAWToJNV21_Opt ,396,401,1.012626263,1386
[       OK ] LibYUVConvertTest.U010AlphaToABGR_Unaligned ,471,477,1.012738854,1387
[       OK ] LibYUVConvertTest.RAWToI420_Unaligned ,391,396,1.012787724,1388
[       OK ] LibYUVConvertTest.RAWToJ420_Unaligned ,391,396,1.012787724,1389
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Linear_12 ,1875,1899,1.0128,1390
[       OK ] LibYUVConvertTest.I420ToBGRA_Opt ,390,395,1.012820513,1391
[       OK ] LibYUVConvertTest.I420ToRGBA_Invert ,390,395,1.012820513,1392
[       OK ] LibYUVConvertTest.V444ToABGR_Any ,390,395,1.012820513,1393
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Premult ,698,707,1.012893983,1394
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_Linear ,387,392,1.012919897,1395
[       OK ] LibYUVConvertTest.I210ToI410_Unaligned ,464,470,1.012931034,1396
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Invert ,464,470,1.012931034,1397
[       OK ] LibYUVConvertTest.P216ToAR30_Any ,464,470,1.012931034,1398
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_Bilinear ,927,939,1.012944984,1399
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Invert ,695,704,1.01294964,1400
[       OK ] LibYUVRotateTest.NV12Rotate270_Invert ,386,391,1.012953368,1401
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Any ,617,625,1.012965964,1402
[       OK ] LibYUVConvertTest.RAWToRGB24_Unaligned ,385,390,1.012987013,1403
[       OK ] LibYUVConvertTest.I420ToRAW_Unaligned ,537,544,1.013035382,1404
[       OK ] LibYUVConvertTest.J420ToRAW_Unaligned ,537,544,1.013035382,1405
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Opt ,460,466,1.013043478,1406
[       OK ] LibYUVConvertTest.RAWToI420_Opt ,383,388,1.01305483,1407
[       OK ] LibYUVConvertTest.RAWToJ420_Opt ,383,388,1.01305483,1408
[       OK ] LibYUVConvertTest.RAWToJNV21_Any ,459,465,1.013071895,1409
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_Linear ,306,310,1.013071895,1410
[       OK ] LibYUVConvertTest.JNV21ToARGB_Unaligned ,382,387,1.013089005,1411
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Invert ,458,464,1.013100437,1412
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Invert ,458,464,1.013100437,1413
[       OK ] LibYUVConvertTest.H010AlphaToABGR_Invert ,458,464,1.013100437,1414
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Invert ,458,464,1.013100437,1415
[       OK ] LibYUVConvertTest.P010ToAR30_Any ,458,464,1.013100437,1416
[       OK ] LibYUVConvertTest.JNV12ToABGR_Unaligned ,381,386,1.01312336,1417
[       OK ] LibYUVConvertTest.P016ToAR30_Any ,457,463,1.013129103,1418
[       OK ] LibYUVConvertTest.P010ToP410_Unaligned ,533,540,1.013133208,1419
[       OK ] LibYUVConvertTest.NV12ToABGR_Unaligned ,380,385,1.013157895,1420
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Opt ,456,462,1.013157895,1421
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Opt ,456,462,1.013157895,1422
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Any ,531,538,1.013182674,1423
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Opt ,455,461,1.013186813,1424
[       OK ] LibYUVConvertTest.JNV12ToARGB_Unaligned ,379,384,1.013192612,1425
[       OK ] LibYUVConvertTest.ARGB1555ToI420_Invert ,530,537,1.013207547,1426
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Bilinear_12 ,454,460,1.013215859,1427
[       OK ] LibYUVConvertTest.P010ToARGB_Any ,378,383,1.013227513,1428
[       OK ] LibYUVConvertTest.ARGBToNV12_Unaligned ,302,306,1.013245033,1429
[       OK ] LibYUVConvertTest.I422ToUYVYToARGB_Unaligned ,603,611,1.013266998,1430
[       OK ] LibYUVConvertTest.J420ToRGB24_Invert ,527,534,1.013282732,1431
[       OK ] LibYUVConvertTest.ABGRToNV12_Unaligned ,301,305,1.013289037,1432
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Any ,751,761,1.013315579,1433
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_None ,300,304,1.013333333,1434
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_Bilinear ,150,152,1.013333333,1435
[       OK ] LibYUVConvertTest.I210ToI410_Opt ,447,453,1.013422819,1436
[       OK ] LibYUVConvertTest.RAWToJ400_Unaligned ,298,302,1.013422819,1437
[       OK ] LibYUVConvertTest.U010ToARGB_Any ,447,453,1.013422819,1438
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_None_12 ,745,755,1.013422819,1439
[       OK ] LibYUVScaleTest.ARGBScaleTo569x480_None ,223,226,1.013452915,1440
[       OK ] LibYUVRotateTest.NV12Rotate90_Opt ,371,376,1.013477089,1441
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_None ,371,376,1.013477089,1442
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Unaligned ,444,450,1.013513514,1443
[       OK ] LibYUVConvertTest.BGRAToI420_Any ,444,450,1.013513514,1444
[       OK ] LibYUVConvertTest.YUY2ToI420_Opt ,148,150,1.013513514,1445
[       OK ] LibYUVRotateTest.NV12Rotate90_Invert ,370,375,1.013513514,1446
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Unaligned ,443,449,1.013544018,1447
[       OK ] LibYUVConvertTest.JNV21ToARGB_Invert ,369,374,1.013550136,1448
[       OK ] LibYUVConvertTest.NV21ToARGB_Opt ,369,374,1.013550136,1449
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Invert ,516,523,1.013565891,1450
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Unaligned ,442,448,1.013574661,1451
[       OK ] LibYUVConvertTest.J400ToARGB_Opt ,221,224,1.013574661,1452
[       OK ] LibYUVConvertTest.JNV12ToABGR_Invert ,368,373,1.013586957,1453
[       OK ] LibYUVConvertTest.NV12ToABGR_Invert ,368,373,1.013586957,1454
[       OK ] LibYUVConvertTest.V422ToABGR_Any ,294,298,1.013605442,1455
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Unaligned ,440,446,1.013636364,1456
[       OK ] LibYUVConvertTest.ARGBToJ422_Any ,513,520,1.013645224,1457
[       OK ] LibYUVConvertTest.U422ToABGR_Any ,293,297,1.013651877,1458
[       OK ] LibYUVConvertTest.P010ToP410_NullY ,366,371,1.013661202,1459
[       OK ] LibYUVConvertTest.NV21ToABGR_Invert ,366,371,1.013661202,1460
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Premult ,657,666,1.01369863,1461
[       OK ] LibYUVConvertTest.JNV12ToARGB_Invert ,365,370,1.01369863,1462
[       OK ] LibYUVConvertTest.JNV21ToRAW_Opt ,511,518,1.01369863,1463
[       OK ] LibYUVConvertTest.NV21ToRAW_Opt ,511,518,1.01369863,1464
[       OK ] LibYUVConvertTest.P016ToAR30_Unaligned ,438,444,1.01369863,1465
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Premult ,656,665,1.013719512,1466
[       OK ] LibYUVConvertTest.NV12ToARGB_Opt ,364,369,1.013736264,1467
[       OK ] LibYUVConvertTest.RAWToJ400_Any ,291,295,1.013745704,1468
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Premult ,945,958,1.013756614,1469
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Premult ,654,663,1.013761468,1470
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Premult ,654,663,1.013761468,1471
[       OK ] LibYUVConvertTest.U210ToARGB_Unaligned ,436,442,1.013761468,1472
[       OK ] LibYUVConvertTest.H420ToAR30_Invert ,435,441,1.013793103,1473
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Opt ,290,294,1.013793103,1474
[       OK ] LibYUVConvertTest.AR64ToAB64_Any ,652,661,1.013803681,1475
[       OK ] LibYUVConvertTest.RGB24ToARGB_Opt ,289,293,1.01384083,1476
[       OK ] LibYUVConvertTest.RAWToJ400_Opt ,289,293,1.01384083,1477
[       OK ] LibYUVScaleTest.NV12ScaleTo320x240_Box ,433,439,1.013856813,1478
[       OK ] LibYUVConvertTest.P016ToARGB_Unaligned ,360,365,1.013888889,1479
[       OK ] LibYUVConvertTest.I420AlphaToARGBToABGR_Unaligned ,719,729,1.013908206,1480
[       OK ] LibYUVConvertTest.J420AlphaToARGBToABGR_Unaligned ,719,729,1.013908206,1481
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Unaligned ,719,729,1.013908206,1482
[       OK ] LibYUVConvertTest.F420AlphaToABGRToARGB_Unaligned ,719,729,1.013908206,1483
[       OK ] LibYUVConvertTest.U420AlphaToABGRToARGB_Unaligned ,719,729,1.013908206,1484
[       OK ] LibYUVConvertTest.V420AlphaToARGBToABGR_Unaligned ,719,729,1.013908206,1485
[       OK ] LibYUVConvertTest.V420AlphaToABGRToARGB_Unaligned ,719,729,1.013908206,1486
[       OK ] LibYUVConvertTest.I012ToARGB_Unaligned ,430,436,1.013953488,1487
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_Bilinear ,215,218,1.013953488,1488
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Unaligned ,573,581,1.013961606,1489
[       OK ] LibYUVConvertTest.J422ToABGRToARGB_Unaligned ,573,581,1.013961606,1490
[       OK ] LibYUVConvertTest.H422ToABGRToARGB_Unaligned ,573,581,1.013961606,1491
[       OK ] LibYUVConvertTest.U422ToABGRToARGB_Unaligned ,573,581,1.013961606,1492
[       OK ] LibYUVConvertTest.V422ToABGRToARGB_Unaligned ,573,581,1.013961606,1493
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Unaligned ,573,581,1.013961606,1494
[       OK ] LibYUVConvertTest.I422ToRGBAToARGB_Unaligned ,573,581,1.013961606,1495
[       OK ] LibYUVConvertTest.I410ToI444_Unaligned ,357,362,1.014005602,1496
[       OK ] LibYUVConvertTest.I410ToI444_Opt ,357,362,1.014005602,1497
[       OK ] LibYUVConvertTest.I412ToI444_Unaligned ,357,362,1.014005602,1498
[       OK ] LibYUVConvertTest.I210ToI010_Invert ,285,289,1.014035088,1499
[       OK ] LibYUVConvertTest.ARGBToNV21_Opt ,285,289,1.014035088,1500
[       OK ] LibYUVConvertTest.ARGBToRAW_Unaligned ,285,289,1.014035088,1501
[       OK ] LibYUVConvertTest.ABGRToRGB24_Invert ,285,289,1.014035088,1502
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Any ,498,505,1.014056225,1503
[       OK ] LibYUVConvertTest.ARGBToNV12_Opt ,284,288,1.014084507,1504
[       OK ] LibYUVConvertTest.ARGBToRGB24_Any ,284,288,1.014084507,1505
[       OK ] LibYUVConvertTest.ABGRToAB64_Any ,496,503,1.014112903,1506
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Unaligned ,425,431,1.014117647,1507
[       OK ] LibYUVConvertTest.ARGBToUYVY_Opt ,566,574,1.014134276,1508
[       OK ] LibYUVConvertTest.H210ToABGR_Invert ,424,430,1.014150943,1509
[       OK ] LibYUVConvertTest.U210ToABGR_Opt ,424,430,1.014150943,1510
[       OK ] LibYUVConvertTest.I210ToI010_Unaligned ,282,286,1.014184397,1511
[       OK ] LibYUVConvertTest.I212ToI012_Unaligned ,282,286,1.014184397,1512
[       OK ] LibYUVConvertTest.H210ToARGB_Invert ,423,429,1.014184397,1513
[       OK ] LibYUVConvertTest.I410ToAR30_Invert ,493,500,1.014198783,1514
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Any ,493,500,1.014198783,1515
[       OK ] LibYUVConvertTest.I422ToABGRToARGB_Invert ,559,567,1.01431127,1516
[       OK ] LibYUVConvertTest.I422ToBGRAToARGB_Invert ,559,567,1.01431127,1517
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Opt ,419,425,1.014319809,1518
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Invert ,419,425,1.014319809,1519
[       OK ] LibYUVConvertTest.I010ToABGR_Invert ,419,425,1.014319809,1520
[       OK ] LibYUVConvertTest.U010ToABGR_Invert ,419,425,1.014319809,1521
[       OK ] LibYUVConvertTest.I012ToARGB_Invert ,419,425,1.014319809,1522
[       OK ] LibYUVConvertTest.ARGBToJ422_Invert ,488,495,1.014344262,1523
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Premult ,696,706,1.014367816,1524
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Premult ,696,706,1.014367816,1525
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Box ,4939,5010,1.01437538,1526
[       OK ] LibYUVConvertTest.I012ToARGB_Opt ,417,423,1.014388489,1527
[       OK ] LibYUVConvertTest.I420AlphaToABGR_Invert ,416,422,1.014423077,1528
[       OK ] LibYUVConvertTest.F420AlphaToARGB_Opt ,416,422,1.014423077,1529
[       OK ] LibYUVConvertTest.J420AlphaToARGB_Opt ,415,421,1.014457831,1530
[       OK ] LibYUVConvertTest.U420AlphaToARGB_Invert ,415,421,1.014457831,1531
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Linear ,30198,30635,1.014471157,1532
[       OK ] LibYUVConvertTest.I420ToAR30_Any ,483,490,1.014492754,1533
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_Bilinear ,1372,1392,1.014577259,1534
[       OK ] LibYUVConvertTest.NV12ToNV24_Invert ,274,278,1.01459854,1535
[       OK ] LibYUVConvertTest.P016ToARGB_Opt ,342,347,1.014619883,1536
[       OK ] LibYUVConvertTest.RGB24ToI420_Invert ,406,412,1.014778325,1537
[       OK ] LibYUVConvertTest.ARGBToNV12_Any ,338,343,1.014792899,1538
[       OK ] LibYUVConvertTest.ABGRToNV12_Any ,338,343,1.014792899,1539
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Unaligned ,473,480,1.014799154,1540
[       OK ] LibYUVConvertTest.RAWToI420_Invert ,405,411,1.014814815,1541
[       OK ] LibYUVConvertTest.ARGBToARGBMirror_Any ,337,342,1.014836795,1542
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Any ,269,273,1.014869888,1543
[       OK ] LibYUVConvertTest.I420ToAR30_Unaligned ,469,476,1.014925373,1544
[       OK ] LibYUVConvertTest.H420ToAR30_Unaligned ,469,476,1.014925373,1545
[       OK ] LibYUVConvertTest.I420ToAB30_Unaligned ,469,476,1.014925373,1546
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Any ,736,747,1.014945652,1547
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Any ,736,747,1.014945652,1548
[       OK ] LibYUVConvertTest.P012ToP412_Unaligned ,535,543,1.014953271,1549
[       OK ] LibYUVConvertTest.H420ToRGB24ToARGB_Unaligned ,535,543,1.014953271,1550
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom569x480_Linear ,1003,1018,1.014955135,1551
[       OK ] LibYUVConvertTest.ARGBToRGB565_Any ,467,474,1.014989293,1552
[       OK ] LibYUVConvertTest.NV12ToNV24_Unaligned ,266,270,1.015037594,1553
[       OK ] LibYUVConvertTest.JNV21ToARGB_Any ,399,405,1.015037594,1554
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Any ,465,472,1.015053763,1555
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Box ,2986,3031,1.015070328,1556
[       OK ] LibYUVConvertTest.I420ToARGB_Unaligned ,264,268,1.015151515,1557
[       OK ] LibYUVConvertTest.F420ToARGB_Unaligned ,264,268,1.015151515,1558
[       OK ] LibYUVConvertTest.H420ToRAW_Opt ,528,536,1.015151515,1559
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Invert ,461,468,1.015184382,1560
[       OK ] LibYUVConvertTest.J444ToABGR_Invert ,395,401,1.015189873,1561
[       OK ] LibYUVConvertTest.ARGBToBGRA_Invert ,329,334,1.015197568,1562
[       OK ] LibYUVConvertTest.ARGBToRGBA_Invert ,329,334,1.015197568,1563
[       OK ] LibYUVConvertTest.NV12ToNV24_Opt ,263,267,1.015209125,1564
[       OK ] LibYUVConvertTest.NV12ToARGB_Any ,394,400,1.015228426,1565
[       OK ] LibYUVConvertTest.J422AlphaToARGB_Premult ,656,666,1.015243902,1566
[       OK ] LibYUVConvertTest.H422AlphaToARGB_Premult ,656,666,1.015243902,1567
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Premult ,656,666,1.015243902,1568
[       OK ] LibYUVConvertTest.V422AlphaToARGB_Premult ,656,666,1.015243902,1569
[       OK ] LibYUVConvertTest.I422AlphaToARGBFilter_Premult ,852,865,1.015258216,1570
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Premult ,655,665,1.015267176,1571
[       OK ] LibYUVConvertTest.H422AlphaToARGBToABGR_Unaligned ,720,731,1.015277778,1572
[       OK ] LibYUVConvertTest.AR30ToAB30_Invert ,327,332,1.01529052,1573
[       OK ] LibYUVConvertTest.I420AlphaToABGRToARGB_Unaligned ,719,730,1.015299026,1574
[       OK ] LibYUVConvertTest.I212ToP212_Unaligned ,326,331,1.015337423,1575
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Premult ,652,662,1.015337423,1576
[       OK ] LibYUVConvertTest.U422AlphaToABGR_Premult ,652,662,1.015337423,1577
[       OK ] LibYUVConvertTest.V444ToARGB_Any ,391,397,1.015345269,1578
[       OK ] LibYUVConvertTest.RGB24ToI420_Unaligned ,391,397,1.015345269,1579
[       OK ] LibYUVConvertTest.P210ToP410_Opt ,520,528,1.015384615,1580
[       OK ] LibYUVConvertTest.J422ToABGR_Invert ,260,264,1.015384615,1581
[       OK ] LibYUVConvertTest.J422ToABGR_Opt ,260,264,1.015384615,1582
[       OK ] LibYUVConvertTest.H422ToABGR_Opt ,260,264,1.015384615,1583
[       OK ] LibYUVConvertTest.U422ToABGR_Opt ,260,264,1.015384615,1584
[       OK ] LibYUVConvertTest.V422ToABGR_Opt ,260,264,1.015384615,1585
[       OK ] LibYUVConvertTest.I422ToBGRA_Invert ,390,396,1.015384615,1586
[       OK ] LibYUVConvertTest.ARGBToI422_Any ,390,396,1.015384615,1587
[       OK ] LibYUVConvertTest.AR30ToAR30_Opt ,325,330,1.015384615,1588
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy3by8_Box ,3763,3821,1.015413234,1589
[       OK ] LibYUVConvertTest.I444ToARGB_Any ,389,395,1.015424165,1590
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Any ,324,329,1.015432099,1591
[       OK ] LibYUVConvertTest.I422ToARGB_Opt ,259,263,1.015444015,1592
[       OK ] LibYUVConvertTest.I212ToP212_Opt ,323,328,1.015479876,1593
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Bilinear ,31327,31812,1.015481853,1594
[       OK ] LibYUVConvertTest.V422AlphaToABGRToARGB_Opt ,710,721,1.015492958,1595
[       OK ] LibYUVConvertTest.I420ToBGRA_Invert ,387,393,1.015503876,1596
[       OK ] LibYUVConvertTest.I212ToP212_Invert ,322,327,1.01552795,1597
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_None ,900,914,1.015555556,1598
[       OK ] LibYUVConvertTest.J420AlphaToABGRToARGB_Opt ,707,718,1.015558699,1599
[       OK ] LibYUVRotateTest.NV12Rotate270_Opt ,385,391,1.015584416,1600
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Opt ,511,519,1.015655577,1601
[       OK ] LibYUVConvertTest.U422AlphaToARGB_Any ,447,454,1.015659955,1602
[       OK ] LibYUVConvertTest.I010ToARGB_Any ,447,454,1.015659955,1603
[       OK ] LibYUVConvertTest.RGB24ToI420_Opt ,383,389,1.015665796,1604
[       OK ] LibYUVConvertTest.NV12ToRGB24_Invert ,510,518,1.015686275,1605
[       OK ] LibYUVConvertTest.I210ToAB30_Unaligned ,510,518,1.015686275,1606
[       OK ] LibYUVConvertTest.J420ToARGB_Opt ,254,258,1.015748031,1607
[       OK ] LibYUVConvertTest.F420ToARGB_Opt ,254,258,1.015748031,1608
[       OK ] LibYUVConvertTest.H420ToARGB_Opt ,254,258,1.015748031,1609
[       OK ] LibYUVConvertTest.V420ToABGR_Opt ,254,258,1.015748031,1610
[       OK ] LibYUVConvertTest.H422AlphaToABGR_Any ,444,451,1.015765766,1611
[       OK ] LibYUVConvertTest.NV21ToARGB_Unaligned ,380,386,1.015789474,1612
[       OK ] LibYUVConvertTest.NV16ToNV24_NullY ,189,192,1.015873016,1613
[       OK ] LibYUVConvertTest.I420ToARGB_Invert ,252,256,1.015873016,1614
[       OK ] LibYUVConvertTest.F420ToABGR_Invert ,252,256,1.015873016,1615
[       OK ] LibYUVConvertTest.H420ToRAW_Any ,566,575,1.01590106,1616
[       OK ] LibYUVConvertTest.NV12ToARGB_Unaligned ,377,383,1.015915119,1617
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_None_12 ,628,638,1.015923567,1618
[       OK ] LibYUVConvertTest.P012ToAR30_Unaligned ,439,446,1.01594533,1619
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Any ,499,507,1.016032064,1620
[       OK ] LibYUVConvertTest.H210ToARGB_Unaligned ,436,443,1.016055046,1621
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Any ,497,505,1.016096579,1622
[       OK ] LibYUVConvertTest.I420ToAB30_Opt ,434,441,1.016129032,1623
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Any ,496,504,1.016129032,1624
[       OK ] LibYUVRotateTest.RotatePlane270_Opt ,247,251,1.016194332,1625
[       OK ] LibYUVConvertTest.H410ToAR30_Invert ,493,501,1.016227181,1626
[       OK ] LibYUVConvertTest.H410ToAR30_Opt ,493,501,1.016227181,1627
[       OK ] LibYUVConvertTest.H410ToAB30_Opt ,493,501,1.016227181,1628
[       OK ] LibYUVRotateTest.I444Rotate180_Opt ,246,250,1.016260163,1629
[       OK ] LibYUVConvertTest.RGB24ToJ420_Any ,430,437,1.01627907,1630
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Any ,490,498,1.016326531,1631
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_None ,306,311,1.016339869,1632
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_Linear ,306,311,1.016339869,1633
[       OK ] LibYUVScaleTest.ARGBScaleTo1280x720_Bilinear ,306,311,1.016339869,1634
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_Bilinear ,306,311,1.016339869,1635
[       OK ] LibYUVConvertTest.I420ToI010_Any ,183,186,1.016393443,1636
[       OK ] LibYUVConvertTest.P012ToP412_NullY ,366,372,1.016393443,1637
[       OK ] LibYUVConvertTest.I210ToAB30_Invert ,488,496,1.016393443,1638
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_Linear ,609,619,1.016420361,1639
[       OK ] LibYUVConvertTest.JNV21ToABGR_Invert ,365,371,1.016438356,1640
[       OK ] LibYUVConvertTest.JNV21ToABGR_Opt ,365,371,1.016438356,1641
[       OK ] LibYUVConvertTest.ARGBToI422_Invert ,364,370,1.016483516,1642
[       OK ] LibYUVConvertTest.U210ToARGB_Opt ,424,431,1.016509434,1643
[       OK ] LibYUVConvertTest.NV21ToNV12_Opt ,121,123,1.016528926,1644
[       OK ] LibYUVConvertTest.ARGBToI422_Unaligned ,363,369,1.016528926,1645
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Invert ,484,492,1.016528926,1646
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Opt ,484,492,1.016528926,1647
[       OK ] LibYUVConvertTest.I210ToABGR_Invert ,423,430,1.016548463,1648
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Opt ,603,613,1.016583748,1649
[       OK ] LibYUVConvertTest.H410ToARGB_Opt ,422,429,1.016587678,1650
[       OK ] LibYUVConvertTest.I444ToI444_Invert ,241,245,1.01659751,1651
[       OK ] LibYUVConvertTest.ARGBToNV21_Unaligned ,301,306,1.016611296,1652
[       OK ] LibYUVConvertTest.ABGRToNV21_Unaligned ,301,306,1.016611296,1653
[       OK ] LibYUVConvertTest.I444ToI444_Unaligned ,240,244,1.016666667,1654
[       OK ] LibYUVConvertTest.I444ToNV12_Unaligned ,180,183,1.016666667,1655
[       OK ] LibYUVConvertTest.ARGBToNV21_Invert ,300,305,1.016666667,1656
[       OK ] LibYUVConvertTest.ABGRToNV21_Invert ,300,305,1.016666667,1657
[       OK ] LibYUVConvertTest.I420ToUYVYToARGB_Unaligned ,599,609,1.016694491,1658
[       OK ] LibYUVConvertTest.P212ToP412_Unaligned ,539,548,1.016697588,1659
[       OK ] LibYUVConvertTest.F420AlphaToARGBToABGR_Unaligned ,718,730,1.016713092,1660
[       OK ] LibYUVConvertTest.I444ToI444_Any ,239,243,1.016736402,1661
[       OK ] LibYUVConvertTest.I010ToI010_Any ,239,243,1.016736402,1662
[       OK ] LibYUVConvertTest.I010ToI010_Unaligned ,239,243,1.016736402,1663
[       OK ] LibYUVConvertTest.I012ToP012_Any ,239,243,1.016736402,1664
[       OK ] LibYUVConvertTest.RGB24ToJ400_Unaligned ,298,303,1.016778523,1665
[       OK ] LibYUVConvertTest.J422AlphaToABGR_Invert ,417,424,1.016786571,1666
[       OK ] LibYUVConvertTest.F422AlphaToABGR_Invert ,417,424,1.016786571,1667
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Premult ,655,666,1.016793893,1668
[       OK ] LibYUVConvertTest.H010ToH010_Opt ,238,242,1.016806723,1669
[       OK ] LibYUVConvertTest.I212ToI422_Any ,238,242,1.016806723,1670
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Premult ,654,665,1.016819572,1671
[       OK ] LibYUVConvertTest.F422AlphaToARGB_Opt ,416,423,1.016826923,1672
[       OK ] LibYUVConvertTest.I422ToI444_Opt ,297,302,1.016835017,1673
[       OK ] LibYUVConvertTest.RAWToRGBA_Invert ,297,302,1.016835017,1674
[       OK ] LibYUVConvertTest.I422AlphaToABGR_Premult ,652,663,1.016871166,1675
[       OK ] LibYUVConvertTest.AR30ToARGBToABGR_Unaligned ,652,663,1.016871166,1676
[       OK ] LibYUVConvertTest.I210ToAR30Filter_Unaligned ,710,722,1.016901408,1677
[       OK ] LibYUVConvertTest.J010AlphaToARGB_Unaligned ,473,481,1.016913319,1678
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_None ,29812,30317,1.016939487,1679
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Invert ,413,420,1.016949153,1680
[       OK ] LibYUVConvertTest.I010AlphaToABGR_Unaligned ,471,479,1.016985138,1681
[       OK ] LibYUVConvertTest.UYVYToARGB_Invert ,352,358,1.017045455,1682
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear ,176,179,1.017045455,1683
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear ,176,179,1.017045455,1684
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Unaligned ,469,477,1.017057569,1685
[       OK ] LibYUVConvertTest.ARGBToJ420_Unaligned ,351,357,1.017094017,1686
[       OK ] LibYUVConvertTest.J444ToARGB_Unaligned ,409,416,1.017114914,1687
[       OK ] LibYUVConvertTest.J422ToABGR_Any ,292,297,1.017123288,1688
[       OK ] LibYUVConvertTest.RGB24ToJ400_Any ,292,297,1.017123288,1689
[       OK ] LibYUVConvertTest.I422ToARGB_Any ,290,295,1.017241379,1690
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Any ,464,472,1.017241379,1691
[       OK ] LibYUVConvertTest.JNV12ToRGB24_Unaligned ,522,531,1.017241379,1692
[       OK ] LibYUVConvertTest.JNV21ToRAW_Unaligned ,522,531,1.017241379,1693
[       OK ] LibYUVConvertTest.RAWToARGB_Unaligned ,290,295,1.017241379,1694
[       OK ] LibYUVConvertTest.RGB24ToARGB_Unaligned ,290,295,1.017241379,1695
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Bilinear ,289,294,1.017301038,1696
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Box ,289,294,1.017301038,1697
[       OK ] LibYUVConvertTest.MM21ToI420_Unaligned ,173,176,1.01734104,1698
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Any ,461,469,1.017353579,1699
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Invert ,461,469,1.017353579,1700
[       OK ] LibYUVConvertTest.RAWToARGB_Any ,288,293,1.017361111,1701
[       OK ] LibYUVConvertTest.RAWToARGB_Opt ,288,293,1.017361111,1702
[       OK ] LibYUVConvertTest.RGB24ToARGB_Any ,288,293,1.017361111,1703
[       OK ] LibYUVConvertTest.RGB24ToRGB24Mirror_Unaligned ,288,293,1.017361111,1704
[       OK ] LibYUVConvertTest.ARGBToJ422_Opt ,460,468,1.017391304,1705
[       OK ] LibYUVConvertTest.J420ToABGR_Any ,287,292,1.017421603,1706
[       OK ] LibYUVConvertTest.V420ToARGB_Any ,287,292,1.017421603,1707
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Unaligned ,574,584,1.017421603,1708
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Unaligned ,344,350,1.01744186,1709
[       OK ] LibYUVScaleTest.PlaneTest3x ,744,757,1.017473118,1710
[       OK ] LibYUVConvertTest.F420ToABGR_Any ,286,291,1.017482517,1711
[       OK ] LibYUVConvertTest.H420ToABGR_Any ,286,291,1.017482517,1712
[       OK ] LibYUVConvertTest.JNV12ToABGR_Any ,399,406,1.01754386,1713
[       OK ] LibYUVConvertTest.ARGBToRAW_Invert ,285,290,1.01754386,1714
[       OK ] LibYUVConvertTest.ARGBToRGB24_Invert ,285,290,1.01754386,1715
[       OK ] LibYUVConvertTest.ABGRToRAW_Invert ,285,290,1.01754386,1716
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Invert ,456,464,1.01754386,1717
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Opt ,455,463,1.017582418,1718
[       OK ] LibYUVConvertTest.I422ToRGBA_Unaligned ,398,405,1.01758794,1719
[       OK ] LibYUVConvertTest.I212ToI012_Invert ,284,289,1.017605634,1720
[       OK ] LibYUVConvertTest.ABGRToI420_Opt ,284,289,1.017605634,1721
[       OK ] LibYUVConvertTest.ABGRToNV21_Opt ,284,289,1.017605634,1722
[       OK ] LibYUVConvertTest.ARGBToRGB24_Opt ,284,289,1.017605634,1723
[       OK ] LibYUVConvertTest.ABGRToRAW_Any ,284,289,1.017605634,1724
[       OK ] LibYUVConvertTest.ABGRToRAW_Unaligned ,284,289,1.017605634,1725
[       OK ] LibYUVConvertTest.ABGRToRGB24_Any ,284,289,1.017605634,1726
[       OK ] LibYUVConvertTest.ABGRToRGB24_Opt ,284,289,1.017605634,1727
[       OK ] LibYUVConvertTest.NV16ToNV24_Invert ,283,288,1.017667845,1728
[       OK ] LibYUVConvertTest.ARGBToRAW_Any ,283,288,1.017667845,1729
[       OK ] LibYUVConvertTest.H444ToARGB_Invert ,396,403,1.017676768,1730
[       OK ] LibYUVConvertTest.U444ToABGR_Invert ,396,403,1.017676768,1731
[       OK ] LibYUVConvertTest.V444ToABGR_Invert ,395,402,1.017721519,1732
[       OK ] LibYUVConvertTest.I422ToNV21_Unaligned ,169,172,1.017751479,1733
[       OK ] LibYUVConvertTest.I422ToYUY2_Any ,169,172,1.017751479,1734
[       OK ] LibYUVConvertTest.JNV12ToARGB_Any ,394,401,1.017766497,1735
[       OK ] LibYUVConvertTest.JNV21ToABGR_Any ,394,401,1.017766497,1736
[       OK ] LibYUVConvertTest.ABGRToNV21_Any ,337,343,1.017804154,1737
[       OK ] LibYUVConvertTest.ARGBToARGB4444_Any ,336,342,1.017857143,1738
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV12_Unaligned ,112,114,1.017857143,1739
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV12_Opt ,112,114,1.017857143,1740
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV21_Unaligned ,112,114,1.017857143,1741
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV21_Opt ,112,114,1.017857143,1742
[       OK ] LibYUVConvertTest.RGB24ToJ420_Unaligned ,391,398,1.017902813,1743
[       OK ] LibYUVConvertTest.ARGBToJ420_Invert ,335,341,1.017910448,1744
[       OK ] LibYUVConvertTest.I210ToI010_Any ,279,284,1.017921147,1745
[       OK ] LibYUVConvertTest.I210ToI010_Opt ,279,284,1.017921147,1746
[       OK ] LibYUVConvertTest.I212ToI012_Any ,279,284,1.017921147,1747
[       OK ] LibYUVConvertTest.I212ToI012_Opt ,279,284,1.017921147,1748
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Unaligned ,279,284,1.017921147,1749
[       OK ] LibYUVConvertTest.J400ToARGB_Unaligned ,223,227,1.01793722,1750
[       OK ] LibYUVConvertTest.RGBAToI420_Any ,445,453,1.017977528,1751
[       OK ] LibYUVConvertTest.V422AlphaToARGBToABGR_Premult ,945,962,1.017989418,1752
[       OK ] LibYUVConvertTest.H444ToARGB_Any ,389,396,1.017994859,1753
[       OK ] LibYUVConvertTest.I210ToI420_Unaligned ,222,226,1.018018018,1754
[       OK ] LibYUVConvertTest.I420ToI444_Any ,332,338,1.018072289,1755
[       OK ] LibYUVScaleTest.UVScaleDownBy2_Linear ,331,337,1.018126888,1756
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Unaligned ,716,729,1.018156425,1757
[       OK ] LibYUVScaleTest.ARGBScaleDownBy4_Bilinear ,1871,1905,1.0181721,1758
[       OK ] LibYUVConvertTest.J400ToARGB_Any ,220,224,1.018181818,1759
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Opt ,330,336,1.018181818,1760
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Opt ,330,336,1.018181818,1761
[       OK ] LibYUVScaleTest.UVScaleTo320x240_Bilinear ,219,223,1.01826484,1762
[       OK ] LibYUVConvertTest.AR30ToAR30_Invert ,328,334,1.018292683,1763
[       OK ] LibYUVConvertTest.ARGBToABGR_Invert ,328,334,1.018292683,1764
[       OK ] LibYUVConvertTest.RGBAToARGB_Invert ,328,334,1.018292683,1765
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Premult ,654,666,1.018348624,1766
[       OK ] LibYUVConvertTest.I400ToARGB_Any ,218,222,1.018348624,1767
[       OK ] LibYUVConvertTest.RGBAToARGB_Unaligned ,327,333,1.018348624,1768
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Invert ,435,443,1.018390805,1769
[       OK ] LibYUVConvertTest.BGRAToARGB_Any ,326,332,1.018404908,1770
[       OK ] LibYUVConvertTest.AB30ToABGRToARGB_Unaligned ,652,664,1.018404908,1771
[       OK ] LibYUVConvertTest.ARGBToJ400_Invert ,217,221,1.01843318,1772
[       OK ] LibYUVConvertTest.RGBAToJ400_Invert ,217,221,1.01843318,1773
[       OK ] LibYUVConvertTest.AR30ToABGRToARGB_Unaligned ,651,663,1.01843318,1774
[       OK ] LibYUVConvertTest.AB30ToARGBToABGR_Unaligned ,651,663,1.01843318,1775
[       OK ] LibYUVConvertTest.ARGBToARGB_Opt ,325,331,1.018461538,1776
[       OK ] LibYUVConvertTest.I210ToP210_Unaligned ,324,330,1.018518519,1777
[       OK ] LibYUVConvertTest.JNV21ToABGR_Unaligned ,378,385,1.018518519,1778
[       OK ] LibYUVConvertTest.RGB24ToI420_Any ,431,439,1.018561485,1779
[       OK ] LibYUVConvertTest.NV16ToNV24_Unaligned ,269,274,1.018587361,1780
[       OK ] LibYUVConvertTest.I210ToAB30_Opt ,484,493,1.018595041,1781
[       OK ] LibYUVConvertTest.RAWToJ420_Any ,430,438,1.018604651,1782
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_None ,1019,1038,1.018645731,1783
[       OK ] LibYUVConvertTest.P210ToAR30_Invert ,429,437,1.018648019,1784
[       OK ] LibYUVConvertTest.P212ToAR30_Invert ,429,437,1.018648019,1785
[       OK ] LibYUVConvertTest.P216ToAR30_Invert ,429,437,1.018648019,1786
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Opt ,268,273,1.018656716,1787
[       OK ] LibYUVConvertTest.I420ToRGB24_Unaligned ,535,545,1.018691589,1788
[       OK ] LibYUVConvertTest.RGBAToI420_Invert ,428,436,1.018691589,1789
[       OK ] LibYUVRotateTest.ARGBRotate0_Opt ,321,327,1.018691589,1790
[       OK ] LibYUVConvertTest.ABGRToI420_Any ,320,326,1.01875,1791
[       OK ] LibYUVConvertTest.H420AlphaToARGBToABGR_Invert ,693,706,1.018759019,1792
[       OK ] LibYUVConvertTest.NV16ToNV24_Opt ,266,271,1.018796992,1793
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_Bilinear ,1170,1192,1.018803419,1794
[       OK ] LibYUVConvertTest.I410ToABGR_Invert ,424,432,1.018867925,1795
[       OK ] LibYUVConvertTest.H410ToABGR_Invert ,424,432,1.018867925,1796
[       OK ] LibYUVConvertTest.U210ToABGR_Invert ,422,430,1.018957346,1797
[       OK ] LibYUVConvertTest.U410ToARGB_Opt ,422,430,1.018957346,1798
[       OK ] LibYUVConvertTest.JNV21ToARGB_Opt ,369,376,1.01897019,1799
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Any ,472,481,1.019067797,1800
[       OK ] LibYUVConvertTest.H420ToRAW_Invert ,524,534,1.019083969,1801
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Unaligned ,470,479,1.019148936,1802
[       OK ] LibYUVConvertTest.NV16ToNV24_Any ,261,266,1.019157088,1803
[       OK ] LibYUVConvertTest.P016ToP416_NullY ,365,372,1.019178082,1804
[       OK ] LibYUVConvertTest.V422AlphaToABGR_Invert ,417,425,1.019184652,1805
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Opt ,417,425,1.019184652,1806
[       OK ] LibYUVConvertTest.F010AlphaToABGR_Unaligned ,469,478,1.019189765,1807
[       OK ] LibYUVConvertTest.U422ToARGB_Invert ,260,265,1.019230769,1808
[       OK ] LibYUVConvertTest.NV21ToABGR_Opt ,364,371,1.019230769,1809
[       OK ] LibYUVConvertTest.I422ToABGR_Opt ,259,264,1.019305019,1810
[       OK ] LibYUVConvertTest.NV21ToYUV24_Any ,207,211,1.019323671,1811
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Invert ,413,421,1.01937046,1812
[       OK ] LibYUVConvertTest.J420AlphaToABGR_Opt ,413,421,1.01937046,1813
[       OK ] LibYUVConvertTest.F420AlphaToABGR_Opt ,413,421,1.01937046,1814
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Any ,464,473,1.019396552,1815
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Bilinear ,566,577,1.019434629,1816
[       OK ] LibYUVConvertTest.YUY2ToI420_Invert ,153,156,1.019607843,1817
[       OK ] LibYUVScaleTest.RGBScaleDownBy4_Box ,34351,35025,1.019620972,1818
[       OK ] LibYUVConvertTest.P212ToARGB_Opt ,356,363,1.019662921,1819
[       OK ] LibYUVScaleTest.ARGBScaleFrom1280x720_None ,305,311,1.019672131,1820
[       OK ] LibYUVConvertTest.YUY2ToI420_Unaligned ,152,155,1.019736842,1821
[       OK ] LibYUVConvertTest.RGB24ToJ420_Invert ,405,413,1.019753086,1822
[       OK ] LibYUVConvertTest.I010AlphaToARGB_Invert ,455,464,1.01978022,1823
[       OK ] LibYUVConvertTest.H010AlphaToARGB_Invert ,455,464,1.01978022,1824
[       OK ] LibYUVConvertTest.U010AlphaToARGB_Invert ,455,464,1.01978022,1825
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Opt ,454,463,1.019823789,1826
[       OK ] LibYUVConvertTest.F420ToABGR_Opt ,252,257,1.01984127,1827
[       OK ] LibYUVConvertTest.U420ToARGB_Invert ,252,257,1.01984127,1828
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Invert ,603,615,1.019900498,1829
[       OK ] LibYUVConvertTest.I422ToI444_Unaligned ,300,306,1.02,1830
[       OK ] LibYUVConvertTest.ARGBToNV12_Invert ,300,306,1.02,1831
[       OK ] LibYUVConvertTest.ABGRToNV12_Invert ,300,306,1.02,1832
[       OK ] LibYUVConvertTest.ARGBToI400_Unaligned ,200,204,1.02,1833
[       OK ] LibYUVConvertTest.ARGBToI400_Opt ,200,204,1.02,1834
[       OK ] LibYUVConvertTest.ARGBToJ400_Any ,200,204,1.02,1835
[       OK ] LibYUVConvertTest.ARGBToJ400_Unaligned ,200,204,1.02,1836
[       OK ] LibYUVConvertTest.ARGBToJ400_Opt ,200,204,1.02,1837
[       OK ] LibYUVConvertTest.RGBAToJ400_Any ,200,204,1.02,1838
[       OK ] LibYUVConvertTest.RGBAToJ400_Unaligned ,200,204,1.02,1839
[       OK ] LibYUVConvertTest.RGBAToJ400_Opt ,200,204,1.02,1840
[       OK ] LibYUVConvertTest.NV21ToARGB_Any ,399,407,1.020050125,1841
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_None ,149,152,1.020134228,1842
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_None ,149,152,1.020134228,1843
[       OK ] LibYUVScaleTest.UVScaleTo1280x720_Linear ,149,152,1.020134228,1844
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_Linear ,149,152,1.020134228,1845
[       OK ] LibYUVScaleTest.UVScaleFrom1280x720_Bilinear ,149,152,1.020134228,1846
[       OK ] LibYUVConvertTest.J444ToARGB_Invert ,395,403,1.020253165,1847
[       OK ] LibYUVConvertTest.H444ToABGR_Invert ,395,403,1.020253165,1848
[       OK ] LibYUVConvertTest.U444ToARGB_Invert ,395,403,1.020253165,1849
[       OK ] LibYUVConvertTest.NV21ToABGR_Any ,394,402,1.020304569,1850
[       OK ] LibYUVConvertTest.V010AlphaToARGB_Any ,492,502,1.020325203,1851
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Linear ,540,551,1.02037037,1852
[       OK ] LibYUVConvertTest.P010ToARGB_Opt ,342,349,1.020467836,1853
[       OK ] LibYUVConvertTest.P016ToARGB_Invert ,342,349,1.020467836,1854
[       OK ] LibYUVConvertTest.BGRAToI420_Unaligned ,439,448,1.020501139,1855
[       OK ] LibYUVConvertTest.I420ToI422_Any ,195,199,1.020512821,1856
[       OK ] LibYUVConvertTest.I422ToRGBA_Opt ,390,398,1.020512821,1857
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Any ,487,497,1.020533881,1858
[       OK ] LibYUVConvertTest.H422ToARGB_Any ,292,298,1.020547945,1859
[       OK ] LibYUVConvertTest.H422ToABGR_Any ,292,298,1.020547945,1860
[       OK ] LibYUVConvertTest.U422ToARGB_Any ,292,298,1.020547945,1861
[       OK ] LibYUVConvertTest.RGBAToI420_Unaligned ,438,447,1.020547945,1862
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Bilinear ,292,298,1.020547945,1863
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Box ,292,298,1.020547945,1864
[       OK ] LibYUVConvertTest.V444ToABGR_Opt ,389,397,1.020565553,1865
[       OK ] LibYUVConvertTest.H420ToRGB24_Unaligned ,534,545,1.020599251,1866
[       OK ] LibYUVConvertTest.NV21ToYUV24_Unaligned ,194,198,1.020618557,1867
[       OK ] LibYUVConvertTest.YUY2ToI422_Any ,194,198,1.020618557,1868
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Linear ,194,198,1.020618557,1869
[       OK ] LibYUVConvertTest.U210ToAR30_Opt ,484,494,1.020661157,1870
[       OK ] LibYUVConvertTest.J420ToRGB24_Unaligned ,532,543,1.020676692,1871
[       OK ] LibYUVConvertTest.I010ToI010_Invert ,241,246,1.020746888,1872
[       OK ] LibYUVConvertTest.H010ToH010_Invert ,241,246,1.020746888,1873
[       OK ] LibYUVConvertTest.RGB24ToJ400_Opt ,289,295,1.020761246,1874
[       OK ] LibYUVConvertTest.ARGBToNV21_Any ,337,344,1.020771513,1875
[       OK ] LibYUVConvertTest.I010ToP010_Any ,240,245,1.020833333,1876
[       OK ] LibYUVConvertTest.I010ToP010_Unaligned ,240,245,1.020833333,1877
[       OK ] LibYUVRotateTest.RotatePlane90_Opt ,240,245,1.020833333,1878
[       OK ] LibYUVRotateTest.I444Rotate0_Opt ,240,245,1.020833333,1879
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3by4_None ,240,245,1.020833333,1880
[       OK ] LibYUVConvertTest.ARGB4444ToI420_Unaligned ,431,440,1.020881671,1881
[       OK ] LibYUVConvertTest.H010ToH010_Any ,239,244,1.020920502,1882
[       OK ] LibYUVConvertTest.I012ToP012_Opt ,239,244,1.020920502,1883
[       OK ] LibYUVConvertTest.RGB24ToJ420_Opt ,382,390,1.020942408,1884
[       OK ] LibYUVConvertTest.J420ToRGB24_Opt ,525,536,1.020952381,1885
[       OK ] LibYUVConvertTest.I444ToI444_Opt ,238,243,1.021008403,1886
[       OK ] LibYUVConvertTest.I010ToI010_Opt ,238,243,1.021008403,1887
[       OK ] LibYUVConvertTest.H010ToH010_Unaligned ,238,243,1.021008403,1888
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Unaligned ,333,340,1.021021021,1889
[       OK ] LibYUVConvertTest.BGRAToI420_Invert ,428,437,1.021028037,1890
[       OK ] LibYUVConvertTest.I210ToI422_Any ,237,242,1.021097046,1891
[       OK ] LibYUVConvertTest.I210ToI422_Unaligned ,237,242,1.021097046,1892
[       OK ] LibYUVConvertTest.I210ToI422_Invert ,237,242,1.021097046,1893
[       OK ] LibYUVConvertTest.I210ToI422_Opt ,237,242,1.021097046,1894
[       OK ] LibYUVConvertTest.I212ToI422_Unaligned ,237,242,1.021097046,1895
[       OK ] LibYUVConvertTest.I212ToI422_Invert ,237,242,1.021097046,1896
[       OK ] LibYUVConvertTest.I212ToI422_Opt ,237,242,1.021097046,1897
[       OK ] LibYUVConvertTest.UYVYToARGB_Opt ,331,338,1.021148036,1898
[       OK ] LibYUVConvertTest.MM21ToI420_Any ,189,193,1.021164021,1899
[       OK ] LibYUVConvertTest.U410ToABGR_Invert ,424,433,1.021226415,1900
[       OK ] LibYUVConvertTest.F010AlphaToARGB_Unaligned ,471,481,1.021231423,1901
[       OK ] LibYUVConvertTest.NV21ToABGR_Unaligned ,376,384,1.021276596,1902
[       OK ] LibYUVConvertTest.ARGB4444ToARGB_Invert ,282,288,1.021276596,1903
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_None_12 ,188,192,1.021276596,1904
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_None_16 ,188,192,1.021276596,1905
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Invert ,422,431,1.021327014,1906
[       OK ] LibYUVConvertTest.I410ToARGB_Opt ,422,431,1.021327014,1907
[       OK ] LibYUVConvertTest.NV12ToNV24_NullY ,187,191,1.021390374,1908
[       OK ] LibYUVConvertTest.H420ToAB30_Unaligned ,466,476,1.021459227,1909
[       OK ] LibYUVConvertTest.I422AlphaToARGB_Premult ,652,666,1.021472393,1910
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Premult ,652,666,1.021472393,1911
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Opt ,419,428,1.021479714,1912
[       OK ] LibYUVConvertTest.RGBAToARGB_Opt ,325,332,1.021538462,1913
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Unaligned ,417,426,1.021582734,1914
[       OK ] LibYUVConvertTest.UYVYToARGB_Any ,370,378,1.021621622,1915
[       OK ] LibYUVConvertTest.I010ToARGB_Invert ,416,425,1.021634615,1916
[       OK ] LibYUVConvertTest.U010ToARGB_Invert ,416,425,1.021634615,1917
[       OK ] LibYUVConvertTest.I420ToI010_Unaligned ,184,188,1.02173913,1918
[       OK ] LibYUVConvertTest.I420ToI012_Invert ,184,188,1.02173913,1919
[       OK ] LibYUVConvertTest.I420AlphaToARGB_Opt ,413,422,1.021791768,1920
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_None ,229,234,1.021834061,1921
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_None ,229,234,1.021834061,1922
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Linear ,229,234,1.021834061,1923
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Linear ,229,234,1.021834061,1924
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Bilinear ,229,234,1.021834061,1925
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Bilinear ,229,234,1.021834061,1926
[       OK ] LibYUVScaleTest.I444ScaleTo1280x720_Box ,229,234,1.021834061,1927
[       OK ] LibYUVScaleTest.I444ScaleFrom1280x720_Box ,229,234,1.021834061,1928
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Opt ,412,421,1.02184466,1929
[       OK ] LibYUVConvertTest.I420ToI010_Invert ,183,187,1.021857923,1930
[       OK ] LibYUVConvertTest.H420ToH010_Invert ,183,187,1.021857923,1931
[       OK ] LibYUVConvertTest.P212ToP412_NullY ,366,374,1.021857923,1932
[       OK ] LibYUVConvertTest.P210ToP410_NullY ,365,373,1.021917808,1933
[       OK ] LibYUVConvertTest.I420ToI010_Opt ,182,186,1.021978022,1934
[       OK ] LibYUVConvertTest.H420ToH010_Opt ,182,186,1.021978022,1935
[       OK ] LibYUVConvertTest.H420ToH012_Any ,182,186,1.021978022,1936
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Opt ,453,463,1.022075055,1937
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear ,317,324,1.022082019,1938
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Any ,543,555,1.022099448,1939
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_None_12 ,226,231,1.022123894,1940
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_None_16 ,226,231,1.022123894,1941
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_None_12 ,226,231,1.022123894,1942
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_None_16 ,226,231,1.022123894,1943
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Linear_12 ,226,231,1.022123894,1944
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Linear_16 ,226,231,1.022123894,1945
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Linear_12 ,226,231,1.022123894,1946
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Linear_16 ,226,231,1.022123894,1947
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Bilinear_12 ,226,231,1.022123894,1948
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Bilinear_16 ,226,231,1.022123894,1949
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Bilinear_12 ,226,231,1.022123894,1950
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Bilinear_16 ,226,231,1.022123894,1951
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Box_12 ,226,231,1.022123894,1952
[       OK ] LibYUVScaleTest.I420ScaleTo1280x720_Box_16 ,226,231,1.022123894,1953
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Box_12 ,226,231,1.022123894,1954
[       OK ] LibYUVScaleTest.I420ScaleFrom1280x720_Box_16 ,226,231,1.022123894,1955
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_Linear_16 ,586,599,1.0221843,1956
[       OK ] LibYUVConvertTest.I210ToI420_Invert ,225,230,1.022222222,1957
[       OK ] LibYUVConvertTest.I444ToNV12_Invert ,180,184,1.022222222,1958
[       OK ] LibYUVConvertTest.I444ToNV21_Invert ,180,184,1.022222222,1959
[       OK ] LibYUVConvertTest.I210ToARGBFilter_Unaligned ,628,642,1.022292994,1960
[       OK ] LibYUVConvertTest.I422ToI444_Any ,269,275,1.022304833,1961
[       OK ] LibYUVConvertTest.P210ToP410_Unaligned ,538,550,1.022304833,1962
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_Bilinear ,3228,3300,1.022304833,1963
[       OK ] LibYUVConvertTest.I400ToARGB_Unaligned ,224,229,1.022321429,1964
[       OK ] LibYUVConvertTest.I420ToRGB565Dither_Any ,537,549,1.022346369,1965
[       OK ] LibYUVConvertTest.J422ToABGR_Unaligned ,268,274,1.02238806,1966
[       OK ] LibYUVConvertTest.V422ToARGB_Unaligned ,268,274,1.02238806,1967
[       OK ] LibYUVConvertTest.I010ToI420_Unaligned ,178,182,1.02247191,1968
[       OK ] LibYUVConvertTest.I010ToI420_Opt ,178,182,1.02247191,1969
[       OK ] LibYUVConvertTest.I444ToNV12_Opt ,178,182,1.02247191,1970
[       OK ] LibYUVConvertTest.I444ToNV21_Opt ,178,182,1.02247191,1971
[       OK ] LibYUVConvertTest.P210ToARGB_Opt ,356,364,1.02247191,1972
[       OK ] LibYUVConvertTest.P212ToARGB_Invert ,356,364,1.02247191,1973
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Opt ,667,682,1.022488756,1974
[       OK ] LibYUVConvertTest.H420ToRAW_Unaligned ,532,544,1.022556391,1975
[       OK ] LibYUVConvertTest.I210ToI420_Opt ,221,226,1.022624434,1976
[       OK ] LibYUVConvertTest.V420ToARGB_Unaligned ,264,270,1.022727273,1977
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_Linear ,220,225,1.022727273,1978
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Opt ,703,719,1.022759602,1979
[       OK ] LibYUVConvertTest.I444ToABGR_Invert ,395,404,1.02278481,1980
[       OK ] LibYUVConvertTest.I420ToABGR_Unaligned ,263,269,1.022813688,1981
[       OK ] LibYUVConvertTest.J420ToABGR_Unaligned ,263,269,1.022813688,1982
[       OK ] LibYUVConvertTest.H420ToABGR_Unaligned ,263,269,1.022813688,1983
[       OK ] LibYUVScaleTest.UVScaleTo320x240_Linear ,219,224,1.02283105,1984
[       OK ] LibYUVConvertTest.I444ToARGB_Invert ,394,403,1.02284264,1985
[       OK ] LibYUVConvertTest.I400ToARGB_Opt ,218,223,1.02293578,1986
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Premult ,651,666,1.023041475,1987
[       OK ] LibYUVConvertTest.H422ToABGR_Invert ,260,266,1.023076923,1988
[       OK ] LibYUVConvertTest.U422ToABGR_Invert ,260,266,1.023076923,1989
[       OK ] LibYUVConvertTest.H444ToABGR_Any ,390,399,1.023076923,1990
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Box ,563,576,1.023090586,1991
[       OK ] LibYUVConvertTest.UYVYToNV12_Any ,173,177,1.023121387,1992
[       OK ] LibYUVConvertTest.J422ToARGB_Invert ,259,265,1.023166023,1993
[       OK ] LibYUVConvertTest.I422ToRGBA_Invert ,388,397,1.023195876,1994
[       OK ] LibYUVConvertTest.U444ToARGB_Opt ,388,397,1.023195876,1995
[       OK ] LibYUVConvertTest.U444ToABGR_Opt ,388,397,1.023195876,1996
[       OK ] LibYUVConvertTest.I444ToARGB_Opt ,387,396,1.023255814,1997
[       OK ] LibYUVConvertTest.ABGRToI420_Invert ,301,308,1.023255814,1998
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Invert ,688,704,1.023255814,1999
[       OK ] LibYUVConvertTest.I420ToRGBA_Opt ,386,395,1.023316062,2000
[       OK ] LibYUVConvertTest.ABGRToI420_Unaligned ,300,307,1.023333333,2001
[       OK ] LibYUVConvertTest.YUY2ToI422_Opt ,171,175,1.023391813,2002
[       OK ] LibYUVScaleTest.NV12ScaleTo320x240_Linear ,171,175,1.023391813,2003
[       OK ] LibYUVScaleTest.NV12ScaleTo320x240_Bilinear ,171,175,1.023391813,2004
[       OK ] LibYUVConvertTest.P010ToARGB_Invert ,341,349,1.023460411,2005
[       OK ] LibYUVConvertTest.P012ToARGB_Invert ,341,349,1.023460411,2006
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear_16 ,296,303,1.023648649,2007
[       OK ] LibYUVConvertTest.I422ToNV21_Invert ,169,173,1.023668639,2008
[       OK ] LibYUVConvertTest.I420ToABGR_Opt ,252,258,1.023809524,2009
[       OK ] LibYUVConvertTest.U420ToABGR_Opt ,252,258,1.023809524,2010
[       OK ] LibYUVConvertTest.H420AlphaToABGRToARGB_Unaligned ,713,730,1.023842917,2011
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Any ,545,558,1.023853211,2012
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Opt ,419,429,1.023866348,2013
[       OK ] LibYUVConvertTest.MM21ToI420_Opt ,167,171,1.023952096,2014
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Any ,542,555,1.02398524,2015
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Unaligned ,333,341,1.024024024,2016
[       OK ] LibYUVConvertTest.J422ToARGB_Any ,291,298,1.024054983,2017
[       OK ] LibYUVConvertTest.I010AlphaToARGBFilter_Unaligned ,746,764,1.024128686,2018
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Unaligned ,331,339,1.024169184,2019
[       OK ] LibYUVConvertTest.V420AlphaToABGR_Invert ,412,422,1.024271845,2020
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Opt ,329,337,1.024316109,2021
[       OK ] LibYUVConvertTest.P212ToAR30_Unaligned ,450,461,1.024444444,2022
[       OK ] LibYUVConvertTest.BGRAToI420_Opt ,409,419,1.024449878,2023
[       OK ] LibYUVConvertTest.RGBAToI420_Opt ,409,419,1.024449878,2024
[       OK ] LibYUVConvertTest.P216ToAR30_Unaligned ,448,459,1.024553571,2025
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Premult ,650,666,1.024615385,2026
[       OK ] LibYUVConvertTest.P216ToP416_NullY ,364,373,1.024725275,2027
[       OK ] LibYUVConvertTest.U410ToAR30_Unaligned ,525,538,1.024761905,2028
[       OK ] LibYUVConvertTest.NV21ToI420_Unaligned ,121,124,1.024793388,2029
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToI420_Invert ,121,124,1.024793388,2030
[       OK ] LibYUVConvertTest.I210ToP210_Invert ,322,330,1.02484472,2031
[       OK ] LibYUVConvertTest.ARGBToI400_Any ,201,206,1.024875622,2032
[       OK ] LibYUVConvertTest.I422ToARGBFilter_Unaligned ,598,613,1.025083612,2033
[       OK ] LibYUVConvertTest.I012ToP012_Unaligned ,239,245,1.025104603,2034
[       OK ] LibYUVConvertTest.U210AlphaToARGB_Unaligned ,477,489,1.025157233,2035
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_None ,2385,2445,1.025157233,2036
[       OK ] LibYUVConvertTest.I010ToP010_Invert ,238,244,1.025210084,2037
[       OK ] LibYUVRotateTest.NV12Rotate0_Opt ,119,122,1.025210084,2038
[       OK ] LibYUVConvertTest.AR64ToAB64_Endswap_Unaligned ,673,690,1.02526003,2039
[       OK ] LibYUVConvertTest.UYVYToARGB_Unaligned ,356,365,1.025280899,2040
[       OK ] LibYUVConvertTest.P216ToARGB_Invert ,355,364,1.025352113,2041
[       OK ] LibYUVConvertTest.ARGBToARGB1555_Invert ,551,565,1.025408348,2042
[       OK ] LibYUVConvertTest.V444ToARGB_Invert ,392,402,1.025510204,2043
[       OK ] LibYUVConvertTest.J010AlphaToABGR_Unaligned ,468,480,1.025641026,2044
[       OK ] LibYUVConvertTest.H444ToABGR_Opt ,389,399,1.025706941,2045
[       OK ] LibYUVConvertTest.U444ToABGR_Any ,389,399,1.025706941,2046
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Any ,544,558,1.025735294,2047
[       OK ] LibYUVConvertTest.I444ToABGR_Any ,388,398,1.025773196,2048
[       OK ] LibYUVConvertTest.J444ToABGR_Opt ,388,398,1.025773196,2049
[       OK ] LibYUVConvertTest.H444ToARGB_Opt ,388,398,1.025773196,2050
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Any ,543,557,1.025782689,2051
[       OK ] LibYUVConvertTest.I210ToI420_Any ,232,238,1.025862069,2052
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_Bilinear ,192,197,1.026041667,2053
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Invert ,422,433,1.026066351,2054
[       OK ] LibYUVConvertTest.F444AlphaToABGR_Invert ,422,433,1.026066351,2055
[       OK ] LibYUVConvertTest.I422ToARGB_Unaligned ,268,275,1.026119403,2056
[       OK ] LibYUVConvertTest.I422ToABGR_Unaligned ,268,275,1.026119403,2057
[       OK ] LibYUVConvertTest.H422ToABGR_Unaligned ,268,275,1.026119403,2058
[       OK ] LibYUVConvertTest.U422ToABGR_Unaligned ,268,275,1.026119403,2059
[       OK ] LibYUVConvertTest.J444AlphaToABGR_Opt ,419,430,1.026252983,2060
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Opt ,419,430,1.026252983,2061
[       OK ] LibYUVConvertTest.P012ToARGB_Opt ,342,351,1.026315789,2062
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV12_Invert ,114,117,1.026315789,2063
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy2_None ,606,622,1.02640264,2064
[       OK ] LibYUVConvertTest.V420ToABGR_Unaligned ,263,270,1.02661597,2065
[       OK ] LibYUVConvertTest.U420ToARGB_Unaligned ,261,268,1.026819923,2066
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_None ,186,191,1.02688172,2067
[       OK ] LibYUVConvertTest.Android420ToI420ToI420_Unaligned ,111,114,1.027027027,2068
[       OK ] LibYUVConvertTest.I422ToABGR_Invert ,259,266,1.027027027,2069
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None ,148,152,1.027027027,2070
[       OK ] LibYUVConvertTest.YUY2ToI422_Invert ,184,189,1.027173913,2071
[       OK ] LibYUVConvertTest.YUY2ToARGB_Any ,367,377,1.027247956,2072
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Any ,330,339,1.027272727,2073
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToI420_Any ,110,113,1.027272727,2074
[       OK ] LibYUVConvertTest.H420ToH012_Invert ,183,188,1.027322404,2075
[       OK ] LibYUVConvertTest.UYVYToI422_Invert ,183,188,1.027322404,2076
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Opt ,328,337,1.027439024,2077
[       OK ] LibYUVConvertTest.H420ToH010_Any ,182,187,1.027472527,2078
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Any ,545,560,1.027522936,2079
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Any ,545,560,1.027522936,2080
[       OK ] LibYUVScaleTest.ARGBScaleDownClipBy4_None ,1053,1082,1.027540361,2081
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Any ,544,559,1.027573529,2082
[       OK ] LibYUVConvertTest.I420ToYUY2_Invert ,145,149,1.027586207,2083
[       OK ] LibYUVConvertTest.I420ToUYVY_Invert ,145,149,1.027586207,2084
[       OK ] LibYUVConvertTest.I420ToI012_Any ,181,186,1.027624309,2085
[       OK ] LibYUVConvertTest.H420ToH012_Opt ,181,186,1.027624309,2086
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Any ,542,557,1.027675277,2087
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Any ,541,556,1.027726433,2088
[       OK ] LibYUVConvertTest.I444ToI420_Invert ,180,185,1.027777778,2089
[       OK ] LibYUVConvertTest.I420ToUYVY_Opt ,144,148,1.027777778,2090
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_None ,4170,4286,1.027817746,2091
[       OK ] LibYUVConvertTest.I444ToI420_Unaligned ,179,184,1.027932961,2092
[       OK ] LibYUVConvertTest.P010ToARGB_Unaligned ,358,368,1.027932961,2093
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Linear ,286,294,1.027972028,2094
[       OK ] LibYUVConvertTest.I444ToI420_Opt ,178,183,1.028089888,2095
[       OK ] LibYUVConvertTest.H010ToH420_Unaligned ,178,183,1.028089888,2096
[       OK ] LibYUVConvertTest.H010ToH420_Invert ,178,183,1.028089888,2097
[       OK ] LibYUVConvertTest.H010ToH420_Opt ,178,183,1.028089888,2098
[       OK ] LibYUVConvertTest.I010ToI420_Any ,178,183,1.028089888,2099
[       OK ] LibYUVConvertTest.I010ToI420_Invert ,178,183,1.028089888,2100
[       OK ] LibYUVConvertTest.I012ToI420_Any ,178,183,1.028089888,2101
[       OK ] LibYUVConvertTest.I012ToI420_Unaligned ,178,183,1.028089888,2102
[       OK ] LibYUVConvertTest.I012ToI420_Invert ,178,183,1.028089888,2103
[       OK ] LibYUVConvertTest.I012ToI420_Opt ,178,183,1.028089888,2104
[       OK ] LibYUVConvertTest.UYVYToI422_Unaligned ,178,183,1.028089888,2105
[       OK ] LibYUVConvertTest.ARGBToJ420_Opt ,320,329,1.028125,2106
[       OK ] LibYUVConvertTest.I210AlphaToARGBFilter_Unaligned ,746,767,1.028150134,2107
[       OK ] LibYUVConvertTest.V420ToABGR_Any ,284,292,1.028169014,2108
[       OK ] LibYUVConvertTest.H010ToH420_Any ,177,182,1.028248588,2109
[       OK ] LibYUVConvertTest.P210ToARGB_Invert ,354,364,1.028248588,2110
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom320x240_Linear ,599,616,1.028380634,2111
[       OK ] LibYUVScaleTest.UVScaleFrom640x360_Linear ,176,181,1.028409091,2112
[       OK ] LibYUVScaleTest.UVScaleFrom640x360_Bilinear ,176,181,1.028409091,2113
[       OK ] LibYUVConvertTest.J444ToARGB_Any ,387,398,1.028423773,2114
[       OK ] LibYUVConvertTest.I444ToABGR_Opt ,386,397,1.028497409,2115
[       OK ] LibYUVConvertTest.J444ToABGR_Any ,386,397,1.028497409,2116
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Invert ,421,433,1.028503563,2117
[       OK ] LibYUVConvertTest.I444AlphaToARGB_Invert ,420,432,1.028571429,2118
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Opt ,420,432,1.028571429,2119
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Invert ,420,432,1.028571429,2120
[       OK ] LibYUVConvertTest.H444AlphaToABGR_Invert ,419,431,1.028639618,2121
[       OK ] LibYUVConvertTest.MM21ToI420_Invert ,172,177,1.029069767,2122
[       OK ] LibYUVConvertTest.YUY2ToNV12_Any ,172,177,1.029069767,2123
[       OK ] LibYUVScaleTest.ARGBScaleFrom640x360_None ,206,212,1.029126214,2124
[       OK ] LibYUVRotateTest.NV12Rotate180_Opt ,137,141,1.02919708,2125
[       OK ] LibYUVConvertTest.P012ToARGB_Any ,376,387,1.029255319,2126
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Any ,545,561,1.029357798,2127
[       OK ] LibYUVConvertTest.I012ToP012_Invert ,238,245,1.029411765,2128
[       OK ] LibYUVConvertTest.F210AlphaToABGR_Unaligned ,476,490,1.029411765,2129
[       OK ] LibYUVConvertTest.H210AlphaToABGR_Unaligned ,475,489,1.029473684,2130
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Any ,541,557,1.029574861,2131
[       OK ] LibYUVConvertTest.UYVYToI422_Opt ,169,174,1.029585799,2132
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear ,169,174,1.029585799,2133
[       OK ] LibYUVConvertTest.I422ToNV21_Any ,168,173,1.029761905,2134
[       OK ] LibYUVConvertTest.MM21ToNV12_Any ,168,173,1.029761905,2135
[       OK ] LibYUVConvertTest.I422ToUYVY_Any ,168,173,1.029761905,2136
[       OK ] LibYUVConvertTest.P216ToP416_Unaligned ,537,553,1.029795158,2137
[       OK ] LibYUVConvertTest.I422ToNV21_Opt ,167,172,1.02994012,2138
[       OK ] LibYUVConvertTest.J422ToARGB_Unaligned ,267,275,1.029962547,2139
[       OK ] LibYUVConvertTest.H422ToARGB_Unaligned ,267,275,1.029962547,2140
[       OK ] LibYUVConvertTest.U422ToARGB_Unaligned ,267,275,1.029962547,2141
[       OK ] LibYUVConvertTest.I420ToI422_Invert ,166,171,1.030120482,2142
[       OK ] LibYUVConvertTest.YUY2ToI420_Any ,166,171,1.030120482,2143
[       OK ] LibYUVConvertTest.J420ToRGB24_Any ,564,581,1.030141844,2144
[       OK ] LibYUVConvertTest.V422ToABGR_Unaligned ,265,273,1.030188679,2145
[       OK ] LibYUVConvertTest.ARGBToABGR_Endswap_Unaligned ,331,341,1.03021148,2146
[       OK ] LibYUVConvertTest.ABGRToARGB_Endswap_Any ,331,341,1.03021148,2147
[       OK ] LibYUVConvertTest.I420ToI422_Unaligned ,165,170,1.03030303,2148
[       OK ] LibYUVConvertTest.UYVYToI420_Any ,165,170,1.03030303,2149
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_Linear ,132,136,1.03030303,2150
[       OK ] LibYUVConvertTest.BGRAToARGB_Endswap_Any ,329,339,1.030395137,2151
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Bilinear ,296,305,1.030405405,2152
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Box ,296,305,1.030405405,2153
[       OK ] LibYUVConvertTest.U410ToAB30_Unaligned ,522,538,1.030651341,2154
[       OK ] LibYUVScaleTest.UVScaleTo569x480_None ,162,167,1.030864198,2155
[       OK ] LibYUVConvertTest.H420ToARGB_Unaligned ,259,267,1.030888031,2156
[       OK ] LibYUVConvertTest.P012ToARGB_Unaligned ,356,367,1.030898876,2157
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Linear_12 ,2230,2299,1.030941704,2158
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Invert ,420,433,1.030952381,2159
[       OK ] LibYUVConvertTest.V444AlphaToABGR_Opt ,420,433,1.030952381,2160
[       OK ] LibYUVScaleTest.NV12ScaleDownBy8_Box ,11099,11443,1.030993783,2161
[       OK ] LibYUVConvertTest.U444ToARGB_Any ,387,399,1.031007752,2162
[       OK ] LibYUVConvertTest.V444ToARGB_Opt ,387,399,1.031007752,2163
[       OK ] LibYUVConvertTest.U444AlphaToABGR_Invert ,419,432,1.031026253,2164
[       OK ] LibYUVConvertTest.UYVYToI422_Any ,193,199,1.031088083,2165
[       OK ] LibYUVConvertTest.H444AlphaToARGB_Opt ,418,431,1.031100478,2166
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Opt ,418,431,1.031100478,2167
[       OK ] LibYUVConvertTest.I422ToABGR_Any ,289,298,1.031141869,2168
[       OK ] LibYUVConvertTest.J444ToARGB_Opt ,384,396,1.03125,2169
[       OK ] LibYUVConvertTest.I422ToYUY2_Opt ,160,165,1.03125,2170
[       OK ] LibYUVConvertTest.I422ToUYVY_Opt ,160,165,1.03125,2171
[       OK ] LibYUVConvertTest.NV21ToYUV24_Opt ,192,198,1.03125,2172
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Bilinear_12 ,5281,5447,1.031433441,2173
[       OK ] LibYUVConvertTest.MM21ToNV12_Unaligned ,159,164,1.031446541,2174
[       OK ] LibYUVConvertTest.J210AlphaToABGR_Unaligned ,477,492,1.031446541,2175
[       OK ] LibYUVConvertTest.F210AlphaToARGB_Unaligned ,477,492,1.031446541,2176
[       OK ] LibYUVScaleTest.RGBScaleTo1920x1080_Linear ,2988,3082,1.03145917,2177
[       OK ] LibYUVConvertTest.V210AlphaToABGR_Unaligned ,476,491,1.031512605,2178
[       OK ] LibYUVConvertTest.I210AlphaToARGB_Unaligned ,473,488,1.031712474,2179
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_None ,471,486,1.031847134,2180
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Box_12 ,1097,1132,1.031905196,2181
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_Linear_12 ,188,194,1.031914894,2182
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Linear_12 ,1127,1163,1.031943212,2183
[       OK ] LibYUVScaleTest.I444ScaleTo1x1_Box ,156,161,1.032051282,2184
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None_12 ,156,161,1.032051282,2185
[       OK ] LibYUVConvertTest.I420ToI422_Opt ,155,160,1.032258065,2186
[       OK ] LibYUVConvertTest.Android420ToI420ToNV21_Any ,123,127,1.032520325,2187
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Unaligned ,123,127,1.032520325,2188
[       OK ] LibYUVRotateTest.I420Rotate180_Opt ,123,127,1.032520325,2189
[       OK ] LibYUVScaleTest.RGBScaleFrom320x240_Linear ,826,853,1.032687651,2190
[       OK ] LibYUVConvertTest.NV12ToI420_Invert ,122,126,1.032786885,2191
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV12_Any ,122,126,1.032786885,2192
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_Bilinear_12 ,1097,1133,1.032816773,2193
[       OK ] LibYUVConvertTest.MM21ToNV12_Opt ,152,157,1.032894737,2194
[       OK ] LibYUVConvertTest.I420ToI012_Unaligned ,182,188,1.032967033,2195
[       OK ] LibYUVConvertTest.H420ToH010_Unaligned ,182,188,1.032967033,2196
[       OK ] LibYUVConvertTest.H420ToH012_Unaligned ,182,188,1.032967033,2197
[       OK ] LibYUVConvertTest.NV12ToI420_Unaligned ,121,125,1.033057851,2198
[       OK ] LibYUVConvertTest.NV12ToI420_Opt ,121,125,1.033057851,2199
[       OK ] LibYUVConvertTest.NV21ToI420_Any ,121,125,1.033057851,2200
[       OK ] LibYUVConvertTest.NV21ToI420_Invert ,121,125,1.033057851,2201
[       OK ] LibYUVConvertTest.UYVYToI420_Unaligned ,151,156,1.033112583,2202
[       OK ] LibYUVConvertTest.I420ToI012_Opt ,180,186,1.033333333,2203
[       OK ] LibYUVConvertTest.NV21ToNV12_Unaligned ,120,124,1.033333333,2204
[       OK ] LibYUVConvertTest.I420ToYUY2_Unaligned ,150,155,1.033333333,2205
[       OK ] LibYUVConvertTest.I420ToUYVY_Unaligned ,150,155,1.033333333,2206
[       OK ] LibYUVConvertTest.U444AlphaToARGB_Invert ,420,434,1.033333333,2207
[       OK ] LibYUVConvertTest.YUY2ToY_Unaligned ,120,124,1.033333333,2208
[       OK ] LibYUVConvertTest.YUY2ToY_Invert ,120,124,1.033333333,2209
[       OK ] LibYUVConvertTest.YUY2ToY_Opt ,120,124,1.033333333,2210
[       OK ] LibYUVRotateTest.NV12Rotate0_Invert ,120,124,1.033333333,2211
[       OK ] LibYUVConvertTest.I444AlphaToABGR_Opt ,419,433,1.033412888,2212
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Invert ,419,433,1.033412888,2213
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Invert ,419,433,1.033412888,2214
[       OK ] LibYUVConvertTest.I444ToNV21_Unaligned ,179,185,1.033519553,2215
[       OK ] LibYUVConvertTest.YUY2ToI422_Unaligned ,179,185,1.033519553,2216
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_Linear ,149,154,1.033557047,2217
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Invert ,119,123,1.033613445,2218
[       OK ] LibYUVConvertTest.J444AlphaToARGB_Opt ,416,430,1.033653846,2219
[       OK ] LibYUVScaleTest.RGBScaleFrom569x480_Linear ,1248,1290,1.033653846,2220
[       OK ] LibYUVConvertTest.F444AlphaToARGB_Opt ,415,429,1.03373494,2221
[       OK ] LibYUVConvertTest.V444AlphaToARGB_Opt ,415,429,1.03373494,2222
[       OK ] LibYUVConvertTest.UYVYToNV12_Opt ,148,153,1.033783784,2223
[       OK ] LibYUVConvertTest.I420ToNV12_Any ,118,122,1.033898305,2224
[       OK ] LibYUVConvertTest.I420ToNV21_Opt ,118,122,1.033898305,2225
[       OK ] LibYUVConvertTest.TestUYVYToNV12 ,147,152,1.034013605,2226
[       OK ] LibYUVConvertTest.UYVYToI420_Opt ,146,151,1.034246575,2227
[       OK ] LibYUVConvertTest.V010AlphaToABGR_Unaligned ,467,483,1.034261242,2228
[       OK ] LibYUVConvertTest.F420ToABGR_Unaligned ,260,269,1.034615385,2229
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Box ,15433,15968,1.034665976,2230
[       OK ] LibYUVConvertTest.I420ToYUY2_Opt ,144,149,1.034722222,2231
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear ,144,149,1.034722222,2232
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box ,144,149,1.034722222,2233
[       OK ] LibYUVConvertTest.J420ToARGB_Unaligned ,259,268,1.034749035,2234
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Invert ,315,326,1.034920635,2235
[       OK ] LibYUVConvertTest.V422ToARGB_Invert ,257,266,1.035019455,2236
[       OK ] LibYUVConvertTest.P210ToARGB_Unaligned ,371,384,1.035040431,2237
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToNV21_Invert ,114,118,1.035087719,2238
[       OK ] LibYUVConvertTest.Android420ToI420ToNV12_Unaligned ,113,117,1.03539823,2239
[       OK ] LibYUVScaleTest.ARGBScaleTo320x240_Linear ,113,117,1.03539823,2240
[       OK ] LibYUVScaleTest.ARGBScaleTo320x240_Bilinear ,113,117,1.03539823,2241
[       OK ] LibYUVConvertTest.I422ToI420_Invert ,140,145,1.035714286,2242
[       OK ] LibYUVRotateTest.ARGBRotate90_Opt ,1119,1159,1.035746202,2243
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Bilinear_12 ,2147,2224,1.035863996,2244
[       OK ] LibYUVConvertTest.H210AlphaToARGB_Unaligned ,474,491,1.035864979,2245
[       OK ] LibYUVConvertTest.J210AlphaToARGB_Unaligned ,473,490,1.035940803,2246
[       OK ] LibYUVConvertTest.I422ToI420_Unaligned ,139,144,1.035971223,2247
[       OK ] LibYUVConvertTest.U210AlphaToABGR_Unaligned ,472,489,1.036016949,2248
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_Linear ,1055,1093,1.036018957,2249
[       OK ] LibYUVConvertTest.I210AlphaToABGR_Unaligned ,471,488,1.036093418,2250
[       OK ] LibYUVConvertTest.I422ToI420_Opt ,138,143,1.036231884,2251
[       OK ] LibYUVRotateTest.NV12Rotate180_Invert ,138,143,1.036231884,2252
[       OK ] LibYUVConvertTest.ARGBToBGRA_Endswap_Any ,329,341,1.036474164,2253
[       OK ] LibYUVConvertTest.I422ToI422_Invert ,163,169,1.036809816,2254
[       OK ] LibYUVRotateTest.I422Rotate180_Opt ,163,169,1.036809816,2255
[       OK ] LibYUVConvertTest.I410AlphaToARGB_Unaligned ,515,534,1.036893204,2256
[       OK ] LibYUVConvertTest.I422ToUYVY_Unaligned ,161,167,1.037267081,2257
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_None ,161,167,1.037267081,2258
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_Box_12 ,2144,2224,1.037313433,2259
[       OK ] LibYUVScaleTest.ARGBScaleClipFrom569x480_Bilinear ,1202,1247,1.037437604,2260
[       OK ] LibYUVConvertTest.I422ToYUY2_Invert ,160,166,1.0375,2261
[       OK ] LibYUVConvertTest.UYVYToNV12_Invert ,160,166,1.0375,2262
[       OK ] LibYUVRotateTest.ARGBRotate270_Opt ,1113,1155,1.037735849,2263
[       OK ] LibYUVRotateTest.I420Rotate0_Opt ,106,110,1.037735849,2264
[       OK ] LibYUVConvertTest.V210AlphaToARGB_Unaligned ,476,494,1.037815126,2265
[       OK ] LibYUVScaleTest.I420ScaleDownBy8_Linear_12 ,2668,2769,1.037856072,2266
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_None ,236,245,1.038135593,2267
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Bilinear_12 ,11239,11668,1.038170656,2268
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Linear_12 ,6254,6493,1.038215542,2269
[       OK ] LibYUVConvertTest.I422ToI422_Opt ,155,161,1.038709677,2270
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_None_16 ,155,161,1.038709677,2271
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Any ,129,134,1.03875969,2272
[       OK ] LibYUVConvertTest.H410AlphaToABGR_Unaligned ,516,536,1.03875969,2273
[       OK ] LibYUVConvertTest.J410AlphaToARGB_Unaligned ,515,535,1.038834951,2274
[       OK ] LibYUVConvertTest.H410AlphaToARGB_Unaligned ,515,535,1.038834951,2275
[       OK ] LibYUVConvertTest.U410AlphaToARGB_Unaligned ,515,535,1.038834951,2276
[       OK ] LibYUVScaleTest.NV12ScaleDownBy2_None ,180,187,1.038888889,2277
[       OK ] LibYUVConvertTest.F410AlphaToARGB_Unaligned ,514,534,1.038910506,2278
[       OK ] LibYUVConvertTest.MM21ToNV12_Invert ,154,160,1.038961039,2279
[       OK ] LibYUVScaleTest.NV12ScaleFrom640x360_Linear ,153,159,1.039215686,2280
[       OK ] LibYUVScaleTest.RGBScaleFrom640x360_None ,535,556,1.039252336,2281
[       OK ] LibYUVConvertTest.I420ToUYVY_Any ,151,157,1.039735099,2282
[       OK ] LibYUVConvertTest.UYVYToI420_Invert ,151,157,1.039735099,2283
[       OK ] LibYUVConvertTest.UYVYToNV12_Unaligned ,151,157,1.039735099,2284
[       OK ] LibYUVConvertTest.ARGBToRGB565Dither_Any ,352,366,1.039772727,2285
[       OK ] LibYUVScaleTest.NV12ScaleTo569x480_None ,198,206,1.04040404,2286
[       OK ] LibYUVConvertTest.NV21ToNV12_Invert ,123,128,1.040650407,2287
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToI420_Opt ,123,128,1.040650407,2288
[       OK ] LibYUVConvertTest.I410AlphaToABGR_Unaligned ,515,536,1.040776699,2289
[       OK ] LibYUVConvertTest.J410AlphaToABGR_Unaligned ,515,536,1.040776699,2290
[       OK ] LibYUVConvertTest.TestYUY2ToNV12 ,147,153,1.040816327,2291
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Invert ,122,127,1.040983607,2292
[       OK ] LibYUVConvertTest.NV12ToNV12Mirror_Opt ,122,127,1.040983607,2293
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by4_None_12 ,558,581,1.041218638,2294
[       OK ] LibYUVConvertTest.NV21ToYUV24_Invert ,194,202,1.041237113,2295
[       OK ] LibYUVConvertTest.I420ToNV12_Invert ,121,126,1.041322314,2296
[       OK ] LibYUVConvertTest.YUY2ToY_Any ,121,126,1.041322314,2297
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Opt ,120,125,1.041666667,2298
[       OK ] LibYUVConvertTest.NV12ToI420_Any ,120,125,1.041666667,2299
[       OK ] LibYUVConvertTest.NV21ToI420_Opt ,120,125,1.041666667,2300
[       OK ] LibYUVConvertTest.I420ToI420Mirror_Unaligned ,119,124,1.042016807,2301
[       OK ] LibYUVScaleTest.ARGBScaleTo640x360_None ,119,124,1.042016807,2302
[       OK ] LibYUVScaleTest.YUVToRGBScaleDown ,2201,2294,1.042253521,2303
[       OK ] LibYUVConvertTest.I420ToI420_Invert ,118,123,1.042372881,2304
[       OK ] LibYUVConvertTest.I420ToNV21_Any ,118,123,1.042372881,2305
[       OK ] LibYUVConvertTest.V410AlphaToABGR_Unaligned ,515,537,1.042718447,2306
[       OK ] LibYUVConvertTest.F410AlphaToABGR_Unaligned ,514,536,1.042801556,2307
[       OK ] LibYUVConvertTest.U410AlphaToABGR_Unaligned ,514,536,1.042801556,2308
[       OK ] LibYUVConvertTest.V410AlphaToARGB_Unaligned ,514,536,1.042801556,2309
[       OK ] LibYUVConvertTest.Android420ToI420ToNV21_Invert ,116,121,1.043103448,2310
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Box ,5768,6018,1.04334258,2311
[       OK ] LibYUVConvertTest.I422ToI420_Any ,138,144,1.043478261,2312
[       OK ] LibYUVConvertTest.I422ToYUY2_Unaligned ,161,168,1.043478261,2313
[       OK ] LibYUVConvertTest.I422ToUYVY_Invert ,160,167,1.04375,2314
[       OK ] LibYUVConvertTest.Android420ToI420ToNV21_Opt ,114,119,1.043859649,2315
[       OK ] LibYUVConvertTest.J400ToJ420_Any ,113,118,1.044247788,2316
[       OK ] LibYUVScaleTest.I444ScaleDownBy8_Box ,31179,32561,1.044324706,2317
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToNV12_Opt ,135,141,1.044444444,2318
[       OK ] LibYUVRotateTest.Android420ToI420Rotate180ToNV21_Opt ,135,141,1.044444444,2319
[       OK ] LibYUVConvertTest.Android420ToI420ToNV12_Opt ,112,117,1.044642857,2320
[       OK ] LibYUVConvertTest.I422ToI422_Any ,155,162,1.04516129,2321
[       OK ] LibYUVConvertTest.I422ToI422_Unaligned ,155,162,1.04516129,2322
[       OK ] LibYUVConvertTest.I420ToYUY2_Any ,153,160,1.045751634,2323
[       OK ] LibYUVConvertTest.P216ToARGB_Unaligned ,371,388,1.045822102,2324
[       OK ] LibYUVConvertTest.Android420ToI420ToI420_Opt ,109,114,1.04587156,2325
[       OK ] LibYUVConvertTest.I410ToAR30_Unaligned ,519,543,1.046242775,2326
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToI420_Opt ,107,112,1.046728972,2327
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Bilinear ,5649,5915,1.04708798,2328
[       OK ] LibYUVConvertTest.YUY2ToNV12_Opt ,148,155,1.047297297,2329
[       OK ] LibYUVScaleTest.I444ScaleFrom640x360_None ,148,155,1.047297297,2330
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear_12 ,1306,1368,1.047473201,2331
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_None_12 ,147,154,1.047619048,2332
[       OK ] LibYUVScaleTest.I420ScaleFrom640x360_None_16 ,147,154,1.047619048,2333
[       OK ] LibYUVConvertTest.H410ToAR30_Unaligned ,524,549,1.047709924,2334
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Linear_16 ,1304,1367,1.048312883,2335
[       OK ] LibYUVConvertTest.I410ToARGB_Unaligned ,455,477,1.048351648,2336
[       OK ] LibYUVConvertTest.Android420ToI420ToNV12_Any ,123,129,1.048780488,2337
[       OK ] LibYUVConvertTest.Android420ToI420ToI420_Invert ,121,127,1.049586777,2338
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_None ,1223,1284,1.049877351,2339
[       OK ] LibYUVConvertTest.I420ToNV21_Invert ,120,126,1.05,2340
[       OK ] LibYUVConvertTest.NV21ToNV12_Any ,120,126,1.05,2341
[       OK ] LibYUVConvertTest.I410ToABGR_Unaligned ,455,478,1.050549451,2342
[       OK ] LibYUVConvertTest.H410ToARGB_Unaligned ,454,477,1.050660793,2343
[       OK ] LibYUVConvertTest.I420ToNV12_Unaligned ,117,123,1.051282051,2344
[       OK ] LibYUVConvertTest.I420ToNV21_Unaligned ,117,123,1.051282051,2345
[       OK ] LibYUVConvertTest.I420ToNV12_Opt ,116,122,1.051724138,2346
[       OK ] LibYUVConvertTest.Android420ToI420ToNV12_Invert ,115,121,1.052173913,2347
[       OK ] LibYUVConvertTest.U410ToARGB_Unaligned ,454,478,1.052863436,2348
[       OK ] LibYUVConvertTest.U410ToABGR_Unaligned ,454,478,1.052863436,2349
[       OK ] LibYUVConvertTest.YUY2ToNV12_Unaligned ,151,159,1.052980132,2350
[       OK ] LibYUVConvertTest.I400ToI420_Any ,113,119,1.053097345,2351
[       OK ] LibYUVConvertTest.H410ToAB30_Unaligned ,523,551,1.053537285,2352
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Linear ,1902,2006,1.054679285,2353
[       OK ] LibYUVScaleTest.ARGBScaleClipTo640x360_None ,146,154,1.054794521,2354
[       OK ] LibYUVRotateTest.Android420ToI420Rotate0ToI420_Unaligned ,109,115,1.055045872,2355
[       OK ] LibYUVConvertTest.I420CropOddY ,106,112,1.056603774,2356
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by4_None_12 ,281,297,1.056939502,2357
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_None_12 ,1501,1587,1.057295137,2358
[       OK ] LibYUVConvertTest.I410ToAB30_Unaligned ,521,551,1.057581574,2359
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by8_Linear ,4477,4742,1.059191423,2360
[       OK ] LibYUVConvertTest.H410ToABGR_Unaligned ,455,482,1.059340659,2361
[       OK ] LibYUVScaleTest.ARGBScaleClipTo320x240_Linear ,151,160,1.059602649,2362
[       OK ] LibYUVScaleTest.ARGBScaleClipTo320x240_Bilinear ,151,160,1.059602649,2363
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear_16 ,648,687,1.060185185,2364
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Linear_12 ,647,687,1.061823802,2365
[       OK ] LibYUVConvertTest.YUY2ToNV12_Invert ,161,171,1.062111801,2366
[       OK ] LibYUVConvertTest.I420ToI420_Unaligned ,112,119,1.0625,2367
[       OK ] LibYUVConvertTest.Android420ToI420ToNV21_Unaligned ,111,118,1.063063063,2368
[       OK ] LibYUVConvertTest.I444ToNV12_Any ,204,217,1.06372549,2369
[       OK ] LibYUVConvertTest.ARGBToARGB_Invert ,328,349,1.06402439,2370
[       OK ] LibYUVConvertTest.I412ToI012_Any ,1004,1069,1.064741036,2371
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_Linear ,2097,2234,1.065331426,2372
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Bilinear ,2464,2625,1.065340909,2373
[       OK ] LibYUVConvertTest.I410ToI010_Any ,1002,1070,1.067864271,2374
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Box ,2465,2634,1.068559838,2375
[       OK ] LibYUVConvertTest.I444ToNV21_Any ,204,218,1.068627451,2376
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Linear_12 ,4534,4849,1.069475077,2377
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Bilinear_12 ,7234,7747,1.070915123,2378
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Bilinear_12 ,3169,3400,1.072893657,2379
[       OK ] LibYUVScaleTest.UVScaleDownBy2_None ,192,206,1.072916667,2380
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_None ,1437,1542,1.073068894,2381
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_None ,834,898,1.076738609,2382
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_None ,834,898,1.076738609,2383
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_Linear ,834,898,1.076738609,2384
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_Bilinear ,834,899,1.07793765,2385
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear_12 ,6694,7217,1.078129668,2386
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Linear_16 ,6690,7214,1.078325859,2387
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_None ,2100,2265,1.078571429,2388
[       OK ] LibYUVScaleTest.RGBScaleFrom1280x720_Linear ,834,900,1.079136691,2389
[       OK ] LibYUVScaleTest.RGBScaleTo1280x720_Bilinear ,834,900,1.079136691,2390
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Box ,2272,2452,1.079225352,2391
[       OK ] LibYUVScaleTest.RGBScaleDownBy3by4_Bilinear ,2271,2451,1.079260238,2392
[       OK ] LibYUVScaleTest.RGBScaleDownBy2_Linear ,2128,2300,1.080827068,2393
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear_16 ,3325,3596,1.081503759,2394
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Linear_12 ,2183,2362,1.081997251,2395
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Linear_12 ,3322,3596,1.082480433,2396
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear_16 ,1597,1730,1.083281152,2397
[       OK ] LibYUVConvertTest.Android420ToI420ToI420_Any ,106,115,1.08490566,2398
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Linear_12 ,1599,1735,1.085053158,2399
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear_12 ,795,864,1.086792453,2400
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_Bilinear ,2549,2772,1.087485288,2401
[       OK ] LibYUVScaleTest.RGBScaleFrom1920x1080_None ,1588,1727,1.087531486,2402
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Linear_16 ,796,866,1.087939698,2403
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear_16 ,2489,2708,1.087987143,2404
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear_16 ,1247,1357,1.088211708,2405
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Linear_12 ,2489,2709,1.088388911,2406
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear_12 ,1467,1597,1.088616224,2407
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear_16 ,2083,2269,1.089294287,2408
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear_12 ,4152,4523,1.089354528,2409
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Linear_16 ,4152,4523,1.089354528,2410
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Linear_16 ,1466,1597,1.089358799,2411
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear_16 ,2943,3207,1.089704383,2412
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_Bilinear ,1429,1558,1.090272918,2413
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Opt ,783,854,1.090676884,2414
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Linear_12 ,1245,1358,1.090763052,2415
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Linear_12 ,2081,2270,1.09082172,2416
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear_12 ,371,405,1.091644205,2417
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Linear_12 ,2945,3215,1.091680815,2418
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Opt ,781,854,1.09346991,2419
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Invert ,781,854,1.09346991,2420
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear_12 ,371,406,1.094339623,2421
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Linear_16 ,371,406,1.094339623,2422
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Bilinear_16 ,371,406,1.094339623,2423
[       OK ] LibYUVScaleTest.I420ScaleDownBy3_Box ,4837,5294,1.09448005,2424
[       OK ] LibYUVConvertTest.I420ToRGB24ToRAW_Opt ,783,857,1.094508301,2425
[       OK ] LibYUVConvertTest.H420ToRGB24ToRAW_Invert ,781,855,1.09475032,2426
[       OK ] LibYUVConvertTest.I420ToRAWToRGB24_Invert ,780,855,1.096153846,2427
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Opt ,776,854,1.100515464,2428
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear_12 ,189,208,1.100529101,2429
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Linear_16 ,189,208,1.100529101,2430
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear_12 ,189,208,1.100529101,2431
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Bilinear_16 ,189,208,1.100529101,2432
[       OK ] LibYUVConvertTest.H420ToRAWToRGB24_Invert ,776,857,1.104381443,2433
[       OK ] LibYUVScaleTest.RGBScaleSwapXY_Linear ,1304,1443,1.106595092,2434
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_Linear ,730,808,1.106849315,2435
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_Bilinear ,902,999,1.107538803,2436
[       OK ] LibYUVScaleTest.I444ScaleDownBy3_Box ,9770,10870,1.11258956,2437
[       OK ] LibYUVScaleTest.NV12ScaleDownBy3_Box ,3293,3671,1.114788946,2438
[       OK ] LibYUVScaleTest.RGBScaleTo569x480_None ,565,630,1.115044248,2439
[       OK ] LibYUVScaleTest.I444ScaleDownBy4_Box_12 ,12967,14539,1.121230817,2440
[       OK ] LibYUVScaleTest.I420ScaleDownBy4_Box_12 ,6466,7255,1.122022889,2441
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_Bilinear ,521,588,1.128598848,2442
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Box_12 ,1293,1474,1.139984532,2443
[       OK ] LibYUVScaleTest.I444ScaleTo320x240_Box_16 ,1292,1478,1.143962848,2444
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_Linear ,460,528,1.147826087,2445
[       OK ] LibYUVScaleTest.RGBScaleTo640x360_None ,448,515,1.149553571,2446
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Box_12 ,648,746,1.151234568,2447
[       OK ] LibYUVScaleTest.I420ScaleTo320x240_Box_16 ,647,747,1.154559505,2448
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Box_12 ,6109,7078,1.158618432,2449
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Bilinear_12 ,6107,7081,1.159489111,2450
[       OK ] LibYUVScaleTest.I444ScaleDownBy3by8_Linear_12 ,5728,6653,1.16148743,2451
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Linear_12 ,2852,3320,1.164095372,2452
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_Linear ,394,460,1.16751269,2453
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_Bilinear ,394,461,1.170050761,2454
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear_16 ,2461,2891,1.174725721,2455
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box_12 ,2460,2890,1.174796748,2456
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear_16 ,4936,5800,1.175040519,2457
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Box_16 ,2459,2891,1.175681171,2458
[       OK ] LibYUVScaleTest.I420ScaleFrom1920x1080_Bilinear_12 ,2458,2890,1.175752644,2459
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box_16 ,4933,5801,1.175957835,2460
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Box_12 ,4932,5801,1.176196269,2461
[       OK ] LibYUVScaleTest.I444ScaleFrom1920x1080_Bilinear_12 ,4931,5801,1.1764348,2462
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box_16 ,7276,8564,1.177020341,2463
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear_16 ,7276,8565,1.177157779,2464
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Bilinear_12 ,7275,8570,1.178006873,2465
[       OK ] LibYUVScaleTest.I444ScaleTo1920x1080_Box_12 ,7274,8569,1.178031345,2466
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear_16 ,3637,4288,1.178993676,2467
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box_16 ,3635,4288,1.179642366,2468
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Bilinear_12 ,2905,3428,1.180034423,2469
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Bilinear_12 ,3634,4289,1.180242157,2470
[       OK ] LibYUVScaleTest.I420ScaleTo1920x1080_Box_12 ,3633,4289,1.180567024,2471
[       OK ] LibYUVConvertTest.I412ToI012_Unaligned ,492,581,1.180894309,2472
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box_16 ,1625,1920,1.181538462,2473
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear_16 ,1624,1920,1.18226601,2474
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box_12 ,3245,3838,1.182742681,2475
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear_16 ,3241,3834,1.18296822,2476
[       OK ] LibYUVScaleTest.I420ScaleDownBy3by8_Box_12 ,2901,3432,1.183040331,2477
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Bilinear_12 ,3245,3839,1.183050847,2478
[       OK ] LibYUVScaleTest.RGBScaleTo320x240_None ,365,432,1.183561644,2479
[       OK ] LibYUVScaleTest.I444ScaleFrom569x480_Box_16 ,3239,3834,1.183698672,2480
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Bilinear_12 ,1624,1923,1.1841133,2481
[       OK ] LibYUVScaleTest.I420ScaleFrom569x480_Box_12 ,1624,1923,1.1841133,2482
[       OK ] LibYUVConvertTest.I410ToI010_Unaligned ,490,582,1.187755102,2483
[       OK ] LibYUVConvertTest.I410ToI010_Invert ,475,565,1.189473684,2484
[       OK ] LibYUVConvertTest.I412ToI012_Invert ,477,569,1.192872117,2485
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear_12 ,2824,3370,1.193342776,2486
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box_12 ,2823,3370,1.193765498,2487
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear_16 ,1420,1696,1.194366197,2488
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box_16 ,1420,1697,1.195070423,2489
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Box_12 ,1417,1696,1.196894848,2490
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Bilinear_16 ,2815,3370,1.197158082,2491
[       OK ] LibYUVScaleTest.I444ScaleSwapXY_Box_16 ,2814,3370,1.197583511,2492
[       OK ] LibYUVScaleTest.I420ScaleSwapXY_Bilinear_12 ,1417,1697,1.197600565,2493
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear_16 ,1586,1905,1.201134931,2494
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box_12 ,1584,1904,1.202020202,2495
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Bilinear_12 ,1583,1904,1.202779533,2496
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear_12 ,795,957,1.203773585,2497
[       OK ] LibYUVScaleTest.I444ScaleTo569x480_Box_16 ,1581,1905,1.204933586,2498
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Bilinear_16 ,794,958,1.206549118,2499
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box_16 ,794,958,1.206549118,2500
[       OK ] LibYUVScaleTest.I420ScaleTo569x480_Box_12 ,793,957,1.206809584,2501
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear_12 ,1871,2314,1.23677178,2502
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box_12 ,1871,2314,1.23677178,2503
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Box_16 ,1867,2314,1.239421532,2504
[       OK ] LibYUVScaleTest.I444ScaleFrom320x240_Bilinear_16 ,1866,2313,1.239549839,2505
[       OK ] LibYUVConvertTest.I410ToI010_Opt ,440,547,1.243181818,2506
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear_16 ,933,1160,1.243301179,2507
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box_16 ,933,1160,1.243301179,2508
[       OK ] LibYUVConvertTest.I412ToI012_Opt ,439,546,1.243735763,2509
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Bilinear_12 ,931,1160,1.245972073,2510
[       OK ] LibYUVScaleTest.I420ScaleFrom320x240_Box_12 ,930,1160,1.247311828,2511
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Box_12 ,1769,2368,1.338609384,2512
[       OK ] LibYUVScaleTest.I444ScaleDownBy2_Bilinear_12 ,1767,2370,1.341256367,2513
[       OK ] LibYUVConvertTest.RAWToRGB24_Opt ,278,374,1.345323741,2514
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Bilinear_16 ,206,284,1.378640777,2515
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Box_12 ,205,283,1.380487805,2516
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box_12 ,408,566,1.387254902,2517
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear_16 ,409,568,1.388753056,2518
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Bilinear_12 ,203,284,1.399014778,2519
[       OK ] LibYUVScaleTest.I420ScaleTo640x360_Box_16 ,203,284,1.399014778,2520
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Box_16 ,406,571,1.406403941,2521
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Bilinear_12 ,785,1110,1.414012739,2522
[       OK ] LibYUVScaleTest.I420ScaleDownBy2_Box_12 ,784,1110,1.415816327,2523
[       OK ] LibYUVScaleTest.I444ScaleTo640x360_Bilinear_12 ,400,570,1.425,2524
[       OK ] LibYUVConvertTest.AYUVToNV12_Unaligned ,514,800,1.556420233,2525
[       OK ] LibYUVConvertTest.AYUVToNV21_Unaligned ,512,800,1.5625,2526
[       OK ] LibYUVConvertTest.AYUVToNV12_Any ,511,801,1.567514677,2527
[       OK ] LibYUVConvertTest.AYUVToNV21_Any ,509,801,1.57367387,2528
[       OK ] LibYUVConvertTest.AYUVToNV12_Invert ,496,804,1.620967742,2529
[       OK ] LibYUVConvertTest.AYUVToNV21_Invert ,497,806,1.621730382,2530
[       OK ] LibYUVConvertTest.AYUVToNV21_Opt ,488,799,1.637295082,2531
[       OK ] LibYUVConvertTest.AYUVToNV12_Opt ,489,801,1.63803681,2532

